Fingerprint matching of beyond-WIMP dark matter: neural network approach

Galactic-scale structure is of particular interest since it provides important clues to dark matter properties and its observation is improving. Weakly interacting massive particles (WIMPs) behave as cold dark matter on galactic scales, while beyond-WIMP candidates suppress galactic-scale structure formation. Suppression in the linear matter power spectrum has been conventionally characterized by a single parameter, the thermal warm dark matter mass. On the other hand, the shape of suppression depends on the underlying mechanism. It is necessary to introduce multiple parameters to cover a wide range of beyond-WIMP models. Once multiple parameters are introduced, it becomes harder to share results from one side to the other. In this work, we propose adopting neural network technique to facilitate the communication between the two sides. To demonstrate how to work out in a concrete manner, we consider a simplified model of light feebly interacting massive particles.

==> freeze-in/CaseA/b1.tsv <==
0.026303192600607872	0.06441150605678558	-0.05705960839986801	-0.03314658999443054	0.031170427799224854	-0.011608580127358437	-0.09910626709461212	0.11918577551841736	-0.3036685287952423	0.0017911993199959397	0.0008506520534865558	-0.24701565504074097	0.009210966527462006	0.012416102923452854	0.05721865966916084	0.015134467743337154	-0.01488388329744339	-0.12421578168869019	-0.05073006823658943	-0.038663677871227264	-0.020848942920565605	0.07416289299726486	0.0005502227577380836	0.013758833520114422	0.008432541973888874	-0.009069828316569328	0.01849587820470333	-0.4464475214481354	-0.0014398489147424698	0.024214552715420723	-0.008837017230689526	0.05865108221769333	-0.0016369003569707274	-0.06542818248271942	0.016839763149619102	0.012010961771011353	-0.013645864091813564	0.08369175344705582	0.2629121243953705	0.016765179112553596


==> freeze-in/CaseA/b2.tsv <==
0.009609529748558998	-0.042697735130786896	0.11523647606372833	-0.07084336131811142	0.08427364379167557	-0.030210042372345924	-0.024114860221743584	0.15847982466220856	0.09143766760826111	-0.0640270784497261	-0.039376307278871536	0.1391027718782425	0.09059556573629379	0.19160841405391693	0.005626110825687647	-0.15944930911064148	-0.03651285171508789	-0.3660576343536377	-0.039271291345357895	0.039960671216249466	0.0638202428817749	0.01419876143336296	0.014089534059166908	0.10057218372821808	0.032276518642902374	0.1027735248208046	0.02710174396634102	0.08096436411142349	0.06029043346643448	0.08375445753335953	-0.0365569144487381	-0.08760618418455124	-0.031266458332538605	-0.07354643940925598	-0.3944796323776245	0.12799379229545593	0.11102291941642761	-0.11292394995689392	0.0463237389922142	0.0013528622221201658


==> freeze-in/CaseA/bout.tsv <==
0.05428805574774742	0.050846654921770096


==> freeze-in/CaseA/mean.tsv <==
-0.4903586081744158	0.8485586957805004	0.16349117575724412	-2.0482472864392474	0.40375262865185446


==> freeze-in/CaseA/std.tsv <==
0.32561529959213337	0.3433428909307221	0.5980712033722146	0.35336893552960935	0.012352575137808288


==> freeze-in/CaseA/w1.tsv <==
-0.00058715895	-0.031276718	-0.042909134
0.028986221	-0.054637473	0.01948209
-0.039732806	0.3253478	0.2703091
-0.031643145	0.21901536	0.17800121
0.026205512	-0.038843405	0.018033115
0.057831172	-0.038297143	-0.023787022
-0.10536445	0.4229484	0.10223181
0.124262914	0.0008560036	-3.5508834e-05
-0.32084695	0.27596855	0.14914456
-0.3400408	0.17341326	0.034726314
0.031424236	-0.03684893	-0.02760171
0.3840601	0.0017148231	0.0013344882
0.26832765	-0.4741171	-0.28248665
0.018887898	-0.064168446	0.008020155
0.041822717	-0.3314648	-0.27465516
-0.07725638	0.0529192	0.010368225
-0.062955186	0.23882362	0.07195429
-0.2659026	-0.0017734062	-0.0010061096
-0.052920032	0.0008648736	0.08861048
-0.06934397	0.1150648	0.13159728
-0.016921591	0.071983084	0.08773143
-0.22610216	-0.0016437798	-0.0014209995
-0.073494606	0.07330702	0.07066694
0.0077362643	-0.05328381	-0.013310973
0.052354835	-0.0073024733	-0.041035883
0.0330126	0.043371413	0.04255746
0.010933913	-0.02980911	-0.02805257
0.06966788	-0.1549807	-0.090514354
0.26592135	-0.13581514	-0.027197659
-0.08783262	0.04615995	0.03630472
-0.2635877	0.46598867	0.2775932
0.35292238	-0.32502955	-0.2403211
0.0033753773	-0.06444601	-0.090978175
-0.3927559	0.3617254	0.26717028
0.031852577	-0.047269247	-0.060629193
0.039576106	-0.16421881	-0.04830833
0.31467432	0.003473647	0.0008626446
0.089478545	-0.3567021	-0.08632885
-0.22933634	0.0009252052	0.00033377524
-0.09013459	0.059252877	0.045062073


==> freeze-in/CaseA/w2.tsv <==
0.004536233	-0.07954617	0.27309093	0.099393696	0.11421812	0.121114165	0.19134241	0.18091893	0.19884552	0.006800336	-0.022253312	-0.03700253	-0.056787137	0.029222643	-0.06326746	0.048307925	0.25210467	-0.002304859	-0.19190128	0.057822585	0.060533445	0.086740166	0.057432123	0.1857609	0.06965757	-0.012879782	-0.026076715	0.23068938	-0.08173948	0.029811988	0.28876567	0.041236587	-0.2628715	0.21680188	0.12718154	0.19695644	0.02701101	-0.16066097	0.13042973	0.04868718
-0.10380531	-0.09715918	-0.014009148	-0.0066360715	-0.012763533	-0.13869739	0.048786413	-0.17195126	0.103018284	-0.15019228	0.11855129	-0.06506041	-0.120361604	-0.0043361797	-0.06266339	0.072935425	-0.010375222	0.016563738	-0.08441552	-0.05336685	-0.1600022	-0.13634211	0.043640118	-0.02192818	-0.06403403	-0.0070149414	-0.02989971	-0.16581154	0.016798535	-0.022445967	-0.048964497	-0.057777114	-0.077389866	0.045036186	-0.04035703	0.07947276	0.010854576	0.057653878	-0.13698278	0.15037273
-0.115317605	0.017725276	-0.1863828	0.11492827	-0.032513876	-0.1581505	-0.21037282	-0.11301492	-0.5099719	0.029072251	0.0026030997	0.35344756	-0.03852763	-0.18284205	0.20396775	0.2481448	0.12732595	-0.07332589	0.4468178	0.34051102	-0.83281064	0.12747821	-0.04380067	-0.048173744	-0.012655667	0.2610355	-0.09125668	-0.14214607	-0.16554044	0.1662708	0.003167926	0.111467496	-0.057754606	0.04453297	-0.015904337	-0.02827371	0.12527387	-0.10353633	-0.32019415	0.028464966
0.40854916	0.318545	0.084386006	0.007586714	0.1325463	0.34039602	0.11109554	0.06405381	0.4762393	-0.17620929	0.21757756	0.13915028	0.056613766	-0.23281036	-0.105893314	0.16955544	-0.14263041	-0.06509901	0.15754214	-0.30839226	-0.0040093935	0.038003445	0.081832126	0.22933121	0.33998212	-0.40392086	-0.116700545	0.10735443	-0.079261854	-0.20676775	0.13121577	-0.13478082	0.0724705	-0.15300368	-0.10200878	-0.00383929	0.0882468	-0.051152732	0.2130705	0.0624891
-0.10715565	0.08873977	-0.050766896	-0.015396226	0.06199333	0.25406325	-0.11599872	0.04778908	0.15170535	0.059937004	0.2582177	-0.15838328	0.39283237	0.13759576	0.5132218	0.16216701	0.016631696	-0.07936882	0.13457364	0.04478451	-0.16197725	-0.014712726	0.07207026	0.16318326	-0.028183484	-0.06329533	0.086995	0.016293667	0.19979967	0.11716993	0.09782785	0.34829232	-0.08863667	-0.07103698	0.08015942	0.22674106	-0.05692774	0.358197	-0.27201697	0.011721243
0.12493715	0.10016461	0.5705671	-0.5341213	-0.22225267	0.08662956	-0.13974658	0.09214854	-0.4239669	0.17072049	0.03166986	-0.08587748	0.101802774	0.36802456	0.15449892	0.0067223143	0.6160292	0.012407782	0.48662868	-0.29076266	0.97058135	0.45015568	0.48566407	0.13853286	0.887459	-0.3300274	0.05802395	-0.027022552	0.025737561	0.44455954	-0.44744065	-0.07482633	-0.094332084	-0.14996606	0.0801967	0.19471404	-0.1097271	-0.0017428858	-0.19195344	-0.27553475
-1.5630753	0.9398863	-0.1606661	0.062519014	0.41731444	-0.33649513	0.06598662	-0.32375693	0.55599475	-0.31038633	-0.099810734	0.26114076	-0.21560638	-1.0411382	0.13843577	-0.20911808	0.0016694353	0.23503228	-0.64101666	0.2201752	-0.2533454	-0.045425247	0.37158233	0.617021	0.8414743	0.414504	1.220809	-0.125781	-0.2034015	-0.5900907	0.036069628	0.08537431	0.52534306	0.30031297	-0.14261761	-0.63444936	-0.043048006	0.21010679	-0.039345156	-0.2442848
0.26306707	0.020426577	-0.08722619	0.14156392	0.17158094	0.06649155	-0.13267478	0.08666834	0.28097674	-0.0011186444	0.12903261	-0.29228875	0.42753968	0.15426457	0.432775	0.0642056	0.11497676	-0.10759846	-0.06389945	0.015050078	0.093486644	0.04910518	0.116468966	0.11781859	0.19530198	0.0299512	0.30523777	-0.020945918	0.22150578	0.14427768	-0.24947378	0.30285966	0.1601474	0.052260917	0.29065087	0.18783656	-0.040361155	0.4155099	-0.30398673	0.0382642
-0.3009688	-0.17178135	0.10486227	0.07280676	0.071803674	-0.123180546	-0.08800738	-0.07409112	-0.080027014	-0.091650955	-0.15717374	-0.27120325	0.0900061	-0.22517423	0.07308164	0.48061612	-0.07940328	0.3721802	-0.251671	-0.03858482	-0.39478603	-0.2141257	-0.28915244	-0.045204517	-0.07214781	-0.5156062	-0.23533872	-0.27760512	0.18852434	0.21459632	0.22377548	-0.0018571841	-0.069537945	-0.20353833	-0.15213856	0.02093966	-0.005954351	0.10867811	-0.12857959	0.047439218
-0.093409464	0.010591796	-0.2842698	-0.14781803	-0.008512002	0.16254018	-0.03927575	0.03125696	0.13014741	0.14877743	0.0040244022	0.1026637	-0.054056738	-0.14204608	-0.10955907	-0.20694977	-0.08556996	-0.09949762	-0.11840078	0.10453097	-0.056486387	-0.02126402	-0.12674022	-0.20657377	0.09609812	-0.11566694	-0.032804593	0.003306982	-0.006274557	-0.019852584	-0.16968736	-0.091844305	0.049200147	0.04816694	-0.11419587	-0.12944405	0.034991775	-0.04551426	-0.03866337	-0.13418636
0.04085038	-0.028250372	0.20208368	-0.25610825	-0.22872506	-0.21348514	-0.0036326211	0.5262594	0.04656844	0.292698	-0.00676545	-0.073854886	0.074152455	0.06909584	0.07613948	-0.12441595	0.0028130778	0.17445666	0.084529094	-0.19647576	-0.08424627	0.035581436	0.049433067	0.15692025	-0.093962006	0.095926076	-0.14583938	-0.23115665	0.27293485	0.053489227	0.2522662	-0.3164011	0.42438433	0.07438434	-0.19308509	0.14087257	-0.061708663	-0.11095147	0.08721964	-0.065515846
0.17233859	-0.010638437	-0.049417533	-0.07033932	0.05437132	0.105482504	-0.08808378	0.15312774	0.29170373	-0.0826205	-0.026776781	-0.41748625	0.5508285	-0.10255117	0.38414806	0.36441126	0.122448534	0.09574118	-0.019192386	0.08255035	0.17209096	-0.018449884	0.23571275	0.0617236	0.26260734	0.08787399	0.040693693	-0.04487164	0.19257592	0.07100461	-0.10441179	0.4015845	0.025568675	-0.121498905	0.15806915	0.08005631	-0.038015034	0.13321607	-0.28569835	0.10001193
0.070880875	0.15879267	-0.042621735	0.2107358	-0.028372351	-0.02764293	0.010597759	0.12295439	0.19846454	0.07653846	-0.13322867	-0.23443821	0.4102343	0.079674155	0.073354945	-0.054170296	0.08200959	0.03735592	-0.0020843062	0.08599209	0.07508803	-0.06681991	0.14196678	0.17433408	0.068910785	-0.12622958	0.0073562907	-0.056550257	0.2799543	0.025671726	-0.17957444	0.24085006	0.18700024	-0.035424504	-0.060923807	0.11746025	-0.25629857	0.2505152	-0.17097475	0.044465356
0.116657935	0.33975115	-0.015702382	-0.094280235	0.013451387	-0.13454609	-0.0964026	0.28555483	0.28724447	0.1727499	-0.09282363	-1.8405296	-0.15264097	-0.09104272	0.12695043	0.107376784	-0.024057707	-0.02160705	-0.048731603	-0.095532775	-0.057033893	0.22012004	-0.09895212	0.19965436	0.2100648	-0.031131594	0.17627348	-0.042658668	-0.17279164	-0.023768526	0.1349013	-0.013593423	-0.06950689	0.07628671	0.042800397	0.04123263	-0.15899514	0.06820808	0.18886927	0.15927696
0.10773546	0.16983873	-0.06158547	-0.014351003	0.3709679	0.16813141	-0.018371457	-0.13128117	-0.3222344	-0.110743485	0.008412467	0.111541316	-0.046769083	0.22773999	-0.1342559	-0.25398472	0.11526451	0.16243406	-0.10736007	0.0737854	-0.15815872	0.050316125	-0.26974967	-0.124303594	0.24416587	-0.53244567	0.1950534	-0.03688242	-0.07223546	-0.30466226	-0.05851419	0.015076815	0.16204526	0.4765236	0.14969636	0.03611843	0.2433154	-0.06015486	0.06560377	-0.014347753
0.10266973	-0.3589575	0.09188061	-0.0010968524	-0.119871154	0.32505342	0.15667413	-0.06888807	0.5541815	0.048950326	0.5710485	0.23915559	-0.12859493	0.38283858	-0.094810404	-0.628529	-0.05496973	0.3874919	-0.15356307	-0.23199485	-0.15187097	-0.06518754	0.20555636	0.09307059	-0.8037283	1.2146199	0.7139898	0.36784703	0.18045776	0.20210037	0.14947352	-0.0069293217	-0.20982474	-0.103863195	0.44757238	-0.10597495	-0.13975282	0.1291428	0.23647937	0.11959665
0.19624187	-1.2934128	-0.44904143	1.4442527	1.7522343	-0.113366656	-0.2338992	-53.335308	-0.037434623	-0.037855938	-20.564425	-0.0987064	-0.0153929405	-1.7233618	0.0055583166	0.063716866	-0.22969826	0.015615914	0.4739324	-0.8905977	-0.69091856	0.05496845	-0.07663231	-0.767168	-6.143226	-0.054069992	0.43396986	-0.30884954	-0.12407358	-0.15608881	0.07645077	-1.0466591	-1.419731	0.09842667	1.3758097	1.0022914	0.016007777	-0.08122748	0.12088145	0.0024827032
-0.13884358	-0.25819063	-0.23405384	-0.3607798	0.18959652	-0.10097881	0.16327222	-0.5658101	-0.006030661	0.21186292	0.2269152	0.13019784	-0.1771495	0.24326997	0.47762585	0.023196276	-0.11163181	0.14175384	0.01650151	0.04069587	0.12222347	0.12568507	-0.031518947	0.22464237	3.7891803	-0.035847034	0.37841114	1.2414967	-4.361805	0.035023943	0.18023425	-0.37511146	-0.12839825	0.32546502	-0.06165665	0.3441064	-0.1591639	0.016954416	-0.22289883	-0.039164405
0.05667039	-0.08468889	-0.008776333	0.05997309	-0.32583353	-0.015764099	-0.055152904	0.018691245	-0.16603161	0.0030034462	-0.029915102	-0.034880124	-0.09566998	0.16566743	0.042493753	-0.2243906	-0.0558875	-0.07462656	0.05660597	-0.042400688	-0.0065681236	0.02494183	-0.034948234	0.04726687	-0.2205539	-0.0990521	-0.05372904	-0.06513719	-0.005566719	-0.03701103	0.057342146	-0.010082774	-0.05147737	-0.24985816	0.016320301	0.05701698	0.014364572	-0.067923814	0.002911387	-0.101708256
0.03167913	0.3518761	-0.060797293	0.14823814	0.31797102	0.22223385	-0.15171793	-0.19932228	-0.2405873	0.007028069	0.044461437	0.3673914	0.068870455	-0.11150911	-0.120089695	-0.03405536	0.4396275	0.083305076	0.035224725	0.09978082	0.24778414	0.35617784	-0.1507471	-0.33462054	-0.20644611	0.94331133	0.13456966	0.19370002	-0.07664286	-0.097332045	0.0944675	-0.076988466	0.54659224	-0.17928042	0.07659195	-0.11653862	-0.3812595	0.032983884	-0.14169988	0.09212858
-0.06342041	-0.30895668	-0.81091034	0.37659785	-0.0010957139	0.074065566	0.03904606	0.12575157	0.48012978	-0.11162353	-0.06773985	0.25947267	0.036260158	0.28501147	0.1331156	-0.45251638	0.86599284	0.49261647	-0.1307058	-4.6406946	0.63951886	-0.025927354	1.2971303	0.054588098	-0.5863272	-0.48015293	-0.0021984307	0.014705855	0.0112155005	0.031118203	-0.41915533	-0.050722625	-0.078543365	-0.29722467	0.13970743	-0.08618425	-0.21662012	-0.10111994	0.10454449	-0.2801703
0.38137627	0.075528935	0.2981134	-0.02435096	-0.11442203	0.030211529	0.18348382	0.20961058	0.13085608	0.033993013	0.16512896	0.008573733	0.0874494	0.14929093	-0.16244376	0.084076665	-0.030261416	-0.12364871	-0.0818172	-0.084860206	0.14277609	-0.1538733	0.032164004	0.08588358	0.1315787	0.33990437	0.20806198	-1.11972	-0.029750938	0.136165	0.26610264	-0.103000335	0.04305071	0.09924176	0.12002324	0.12208256	0.16510718	-0.08304354	0.40031633	0.004063305
-0.11868717	0.0925817	0.44666314	0.31421036	0.033118147	0.04582687	0.44615826	0.2639727	0.31070724	0.32672247	0.07250282	0.3052654	-0.073243506	0.1289317	0.09452494	0.107878916	0.24554323	-0.032095987	0.12814368	0.09656712	0.065690726	0.18544066	0.1468677	0.056075353	0.075730346	-0.06335971	0.06108597	0.23851137	-0.003159242	0.1406891	0.34586447	-0.15398908	0.068124324	0.31362274	0.07407292	-0.11929366	0.14323087	0.026572723	0.24000648	0.26108804
0.29319024	0.17655495	-0.1992277	-0.08289284	0.07985201	-0.17792368	0.24872734	0.19207737	0.058625378	-0.09642129	-0.037060775	-0.8915728	-0.1102703	0.446543	0.027848708	0.13045499	-0.21217705	-0.18769647	0.49513543	-0.053380426	0.7151206	0.10755149	0.19371174	0.07899993	0.38090146	-0.6231832	-0.095326625	-0.06776832	-0.014582149	-0.14363359	0.13144149	-0.08534338	0.14892928	-0.27999192	0.20508558	-0.06731944	0.05173992	0.06797503	0.03591908	-0.16339402
-0.99370795	-0.82203144	0.10180513	0.15066569	0.4154559	0.18122703	-0.18195888	-0.002688499	0.3144658	-0.11190193	0.56381774	-0.012745251	0.09047075	-0.58811194	-0.09701503	0.18098257	0.013527261	0.015267175	0.27744296	-0.4910875	0.2197853	0.010064059	0.15300247	-0.29309112	0.24523701	0.04798997	1.3218485	-0.048465125	-0.09213116	-0.73759586	-0.033812325	-0.1539788	0.41095668	0.11247779	-1.0025538	-0.4460108	0.21366091	0.36617047	0.13466063	0.10311782
0.20695311	0.12606336	-0.13832353	-0.029796025	0.09145625	0.16338946	-0.0824645	-0.032280296	0.29600692	-0.002122455	0.15413941	-0.17780387	0.34813297	-0.017284228	0.38524547	0.06659984	0.19615664	-0.088982195	0.13024843	0.142851	0.24204512	-0.05356757	0.1681536	0.11900737	-0.054888908	0.14618747	0.22478902	0.1925631	0.038298126	0.09566325	-0.08022724	0.26168162	0.12129644	-0.1288201	0.26732215	0.20818329	-0.012143523	0.27251145	-0.1486453	0.026154388
0.22671528	-0.007624635	0.2451475	0.19973923	0.18799232	0.15303363	0.23415889	-0.0010830028	0.32862812	0.14140962	0.16864549	0.1516795	-0.09952832	0.19005826	-0.06922485	0.21715645	0.210867	0.1780059	0.02657095	0.12216045	0.25954092	0.20012324	0.3202521	0.20894787	0.14014307	0.09704188	0.3716661	0.07557673	0.02961252	0.3423425	0.47420448	-0.110028274	0.18989341	0.5818123	0.3177437	0.15850122	0.14729355	-0.117504045	0.17863618	0.059304796
0.3934757	0.11989057	-0.24241047	-0.10733388	-0.022227554	-0.049528133	0.2994148	0.40707004	0.20688976	-0.026339572	-0.056416757	-0.0187793	-0.20517771	0.0070491196	-0.010583586	-0.01564595	-0.11242887	0.17049377	-0.45942894	-0.32044318	-0.13476327	-0.0026872847	0.1590976	0.052644126	-0.2715329	0.36280704	0.019030582	0.81375736	0.058171682	-0.034736693	0.23784533	0.06280236	0.009752176	0.0666751	0.016216224	0.10227513	-0.12122731	-0.085045606	0.09883794	-0.06346937
0.0861851	0.07355368	0.012463172	-0.21529363	-0.45823735	-0.16804825	-0.041675027	0.07656893	-0.078335255	0.14980905	0.04543005	0.0627237	-0.037566826	-0.45821583	-0.06403891	-0.4773418	-0.28593594	-0.09960438	0.19893827	-0.113488026	-0.32256156	-0.2171908	-0.19671118	0.16646282	-0.20819946	-0.028832989	0.12710373	-0.14861168	0.10546099	-0.29050055	0.20308203	-0.052952696	-0.2656073	0.13945574	0.053441294	-0.12996857	0.12009531	0.06106788	0.3655479	-0.26021332
-0.065185115	0.0730866	-0.12212553	0.011677408	-0.03942646	-0.06573588	0.006957808	-0.24435462	-0.010018868	0.11261809	-0.0889598	-0.14244454	0.21520397	0.05995805	0.1552586	-0.013053422	0.17390393	0.04640624	0.13010955	0.06359261	0.1639769	-0.1291681	0.14325707	0.090906076	-0.058256608	0.043309636	0.012416427	-0.31611985	-0.073582344	-0.010376682	-0.12623437	0.28857827	0.16837394	0.011895496	0.037292473	0.035397246	0.18133517	0.27718493	-0.16844282	0.0118048135
0.109830126	0.0035615624	0.2430606	0.23605217	-0.082208104	0.29759592	0.17801043	0.30163902	0.20508927	0.13481826	0.04219516	0.118641764	-0.21208319	-0.10075711	0.15617271	0.086162075	0.27506512	0.3698137	0.069319196	0.41811115	0.017185718	0.24778552	0.16814712	0.065668635	-0.016914168	-0.06402483	-0.06538603	0.15574941	-0.113960676	0.011267295	0.3136592	-0.12886289	-0.015548879	0.40767455	0.20316732	0.20490563	0.063652106	0.12658662	0.06352083	0.11986068
0.51475626	0.08029807	-0.43402383	1.5550338	-0.24572848	0.0073319203	-0.16493815	0.426289	-0.7933295	0.41033503	0.035235368	0.29619703	-0.053093985	0.015075945	-0.064056106	-0.9143486	0.19877161	-0.367378	-0.26577938	0.37896547	-2.847365	0.4397038	-1.0957539	0.060033698	0.29265735	-0.34698662	0.17550376	-0.6705957	0.09843512	0.2101248	0.13139428	0.08483035	-0.14819838	0.18018118	0.16128862	0.07920725	-0.36369807	-0.04099139	0.1664954	-0.5356283
-0.36382014	-0.11597865	-0.12150838	-0.060993884	0.48877153	-0.097608835	-0.34811082	0.22249204	0.011714609	-0.2674259	-0.14802937	-0.037570976	0.17875317	-0.38254973	0.17333627	-0.7726631	-0.30461538	-0.41278017	-0.08433745	0.652287	0.49554965	0.34772268	-0.9360455	-0.07136308	-0.62006825	-0.5599507	-0.029433513	0.5967398	-0.22958529	0.63591504	0.047325395	-0.1661441	0.18427005	0.34458232	-0.018158529	-0.053343095	0.29967803	0.07622554	-0.12174408	0.90317357
-0.1890338	-0.123071924	0.10249205	-0.06884011	-0.3584257	0.11958752	-0.16113348	-0.018585121	0.051534183	-0.10874493	0.02222365	-0.027745323	-0.07665344	-0.066290595	-0.07906237	0.035253704	0.18533143	0.11233914	-0.044110775	-0.0533166	-0.034134828	-0.039066616	-0.03166785	0.080963954	-0.1198277	0.009513405	0.004801648	-0.2068167	-0.08343805	0.07467667	-0.18071286	0.007909909	-0.03363913	0.061437618	0.022739183	-0.2032786	0.051236045	0.14063764	0.054444797	-0.17658073
0.106377974	0.059215784	0.19022311	-0.015140504	0.095119275	0.34542626	0.08203971	-0.35006726	-0.16297667	-0.44995427	0.08072343	0.46365464	-0.08058712	-0.006789477	-0.16069	-1.2267355	-0.014949648	-0.59669363	4.01748	-0.06988646	-0.086285904	-1.0472434	-0.11681207	-0.0016722743	0.16606973	-0.024151562	0.20608215	-0.022054933	0.27648884	0.048691746	0.08178866	0.15128021	0.006131559	-0.07655497	0.11396221	0.0425702	0.44950002	-0.102450855	0.6621525	-0.38799575
-0.14284737	0.02068262	-0.4059636	0.092345454	0.06908991	-0.025671383	0.32348654	-0.16376628	0.06135535	0.28032833	0.1040334	-0.24079497	0.013795496	-0.111404344	-0.20208342	0.0010186626	-0.26686165	0.24440941	-0.65524215	0.4108422	-0.15730874	-0.15912917	0.16149576	0.4072932	0.1170033	0.8516732	0.009965271	-0.34631345	0.32017514	0.22815925	0.029129932	0.043034337	0.058330446	-0.15815866	0.05573797	0.07323503	-0.22818212	0.097401276	-0.21746436	-0.24293828
0.036992308	0.16513821	-0.07698712	0.12399381	-0.0750875	0.0097508775	-0.11153716	-0.09435457	0.25706747	0.04344095	0.02801739	-0.23088375	0.26558658	0.09934377	0.31024733	-0.16836128	0.18983635	-0.20454404	0.068841286	0.11767395	0.16287772	0.061899927	0.057393815	0.051244248	0.0100704925	0.063054316	0.061479885	-0.24650249	0.21349394	0.049613275	-0.1911277	0.3927979	-0.08166154	0.018676504	0.034431666	0.23154682	-0.05232593	0.3654801	-0.21850951	0.20537984
0.039710864	0.1354482	-9.3505965e-05	-0.00492187	-0.040665083	-0.17895335	0.24733213	-0.05599956	-0.02221341	0.21046756	0.17204008	-0.098336175	-0.039018907	0.08508652	0.16399711	0.13215096	-0.1521688	-0.23671211	-0.03705356	-0.057745874	0.32401276	-0.10732322	0.11924288	0.0080055455	0.11974466	-0.13899878	-0.09079226	0.029412342	-0.032134168	-0.29398617	0.08980027	-0.20263165	0.056264758	0.07709205	0.049699657	0.17058547	0.64066213	-0.03265718	0.38588226	-0.27604958
0.03798633	0.20675789	0.22468273	0.24365495	0.03752294	0.20332024	0.07051167	0.25350988	0.26649114	0.26526144	0.0265937	0.07544082	0.044850763	0.061123185	-0.1264046	0.082065344	0.17419304	0.19555178	0.012908912	0.0962498	0.095248744	0.12974297	0.08067088	0.16168974	0.21690063	0.095726594	0.1933966	0.00708394	-0.08185733	0.08864191	0.19231045	-0.13391884	0.15248933	0.20470063	-0.0091497805	0.11867801	0.04767917	-0.15596353	0.19573337	0.036804132
0.11246002	-0.035718713	0.23685464	0.14548385	0.20405647	0.103248164	0.114419065	0.078064606	0.17498602	0.29857272	0.1318226	0.12890537	-0.03698679	0.086076595	-0.03926829	0.15884383	0.31326494	0.14502408	0.15995438	0.15938698	0.1346004	0.2925011	0.14526974	0.090211764	0.041396897	0.10739152	0.062657125	-0.07556705	-0.1926477	0.14223932	0.59489554	-0.09729044	0.117928356	0.59239584	0.22902998	0.2575572	0.031820804	-0.016663345	0.12911746	0.055164862


==> freeze-in/CaseA/wout.tsv <==
-0.087057285	-0.14482985	0.007429741	-0.017492266	0.21396302	-0.004571748	-0.016654259	0.31159067	0.006406983	-0.11361677	-0.046731573	0.24002802	0.12609284	-0.1274085	-0.0004157927	-0.008368653	-0.11987897	-0.15712121	0.060474973	-0.00016000401	0.0040805764	-0.072997786	-0.21192232	-0.009501514	0.0046207677	0.20959745	-0.2640012	-0.05415743	-0.051800955	0.09117936	-0.14045152	0.0044669635	-0.0105993375	0.037330188	-0.4491579	0.009043373	0.14818907	-0.054420043	-0.10176589	-0.21277705
-0.05962814	0.058790725	0.24773183	0.31672505	-0.0152760465	-0.34034234	-1.0542165	-0.01477917	0.19656336	0.08578388	-0.4646974	0.08393239	-0.039398115	0.0025964722	0.15907025	0.27356493	-4.3390384	-0.014915742	-0.22537594	0.56216854	0.25310272	-0.44262394	0.07757195	0.263731	1.036138	-0.14260234	0.0808863	-0.3478373	-0.22936901	0.09777875	0.27632585	0.44006926	-0.45582432	-0.19327272	0.008678813	0.28410962	0.027180906	-0.515126	-0.21482746	0.093173735


==> freeze-in/DeltaA/b1.tsv <==
0.01602095365524292	0.357372522354126	0.47174832224845886	0.21866509318351746	0.3226355016231537	0.29590335488319397	0.5060898065567017	0.22367647290229797	-0.17761997878551483	0.1762496381998062	0.1735404133796692	0.2425619512796402	0.14299140870571136	-0.07737275213003159	0.03941631317138672	0.22992828488349915	-0.008865637704730034	-0.5006644129753113	0.46512481570243835	0.1862603724002838


==> freeze-in/DeltaA/b2.tsv <==
-0.08249012380838394	-0.13993847370147705	0.0837097093462944	0.6071749925613403	-0.05384555086493492	-0.09134314954280853	-0.1826286017894745	0.2099824696779251	-0.0022569147404283285	-0.04094482213258743	-0.8515795469284058	0.40016621351242065	0.256231427192688	-0.15708474814891815	0.16698230803012848	0.13486406207084656	-0.06560336798429489	-0.01038354355841875	0.0443250946700573	-0.11281734704971313


==> freeze-in/DeltaA/bout.tsv <==
-0.2837137281894684


==> freeze-in/DeltaA/mean.tsv <==
-1.9999999999996745	-2.061904893312924e-19	-3.2217263958014436e-21	-0.5543676318337524


==> freeze-in/DeltaA/std.tsv <==
0.5916079783099263	0.5916079783099902	0.5916079783099901	0.517190718553297


==> freeze-in/DeltaA/w1.tsv <==
-0.12176514	-0.43810764	0.07146908
0.009189058	-0.059686124	0.16203216
0.38551983	-0.2315021	0.11304923
0.16361223	0.05476755	0.0752916
0.017638454	-0.20526397	0.07507329
-0.0027383238	-0.2562907	0.069523074
0.36081642	0.21648273	-0.041570928
-0.055183712	-0.40645218	0.0913585
0.017185876	-0.3758578	-0.42406657
-0.2425228	-0.19793262	-0.3486244
-0.020061022	-0.44651538	-0.39693773
-0.019531837	-0.28613845	0.068116985
-0.15335666	0.35580927	-0.044626363
-0.34711745	0.4778595	0.025743768
0.12070213	-0.4360066	0.012034549
-0.3562223	0.31748223	-0.027502004
-0.19391412	-0.269334	-0.036164854
-0.39788118	0.23100111	0.020545518
0.08782021	-0.2934125	-0.22106718
0.23404051	0.39006594	-0.046035696


==> freeze-in/DeltaA/w2.tsv <==
-0.24996178	0.2301301	-0.111806825	-0.11825372	0.30201724	0.28041267	0.4376694	0.15045641	-0.0264062	0.098984346	-0.012158598	0.15304247	-0.16474949	-0.15301156	-0.27186343	-0.08021316	0.19703913	0.422407	0.07270367	0.30998594
-0.22144724	-0.011890967	-0.32401013	0.16935048	0.45894527	0.31426626	0.32874784	0.18889974	0.0004920213	0.03717232	-0.003924365	0.32625714	-0.008418814	-0.050935186	-0.02610918	-0.24393702	0.4765981	0.59433174	0.19152053	0.2422772
-0.28044042	0.4559447	-0.0833968	0.2461154	0.3234295	0.10435419	0.20853096	0.020494707	-0.18636963	0.07829282	-0.12926804	0.11692978	-0.24102888	-0.19574553	-0.07347856	0.38505822	0.18131892	-0.5025606	0.082573734	-0.23703659
-0.31233668	-0.37193683	-0.1518444	-0.2756163	0.08037821	-0.08013308	-0.27853024	-0.47840416	0.57351327	0.35007828	-0.3556889	-0.15490574	-0.12033508	-0.14140248	0.5622577	0.5050077	-0.3539559	0.85870296	0.30264503	0.03934374
-0.10116734	0.038812503	-0.039806448	-0.09203203	-0.08494766	-0.030595489	-0.14592694	0.027486902	0.105944924	0.051007383	-0.13592862	0.06520696	-0.055552095	0.0825356	0.09652816	-0.099983245	-0.008033396	0.043440383	-0.040722616	0.17666991
-0.105711974	0.3212919	-0.10034637	0.1667816	0.2256409	-0.0941239	0.29956973	0.21634415	-0.29734766	0.14676295	-0.0012672803	0.21989204	-0.11535011	-0.14724848	-0.30475047	-0.017754007	0.1874598	0.2371364	0.19741327	0.13885243
-0.2955296	0.23882936	-0.6456498	0.64101255	0.3107021	0.33123744	-0.17354983	-0.4964009	0.13845657	0.48195377	-0.13994296	0.51854604	-0.40829077	-0.19752975	-0.048036903	0.22294751	-0.121586815	0.040317442	-0.46804652	-0.045925107
-0.19613259	0.54032314	0.15450263	0.056410793	-0.02712614	0.15834983	0.22800602	0.22750595	0.05549288	-0.018094506	0.23257415	0.19191661	-0.22963943	-0.5951556	-0.24951975	0.3347211	-0.1559415	0.1836774	0.14292061	-0.33123186
-0.17568631	0.07493886	-0.13664283	0.08018983	0.17105372	0.15854782	0.46847418	-0.04495134	0.14190465	0.2269104	-0.28457156	0.19037384	-0.03503066	0.2701509	-0.10170953	-0.3194584	0.15236492	0.009149448	-0.15707828	0.21230333
-0.1716329	-0.03581256	-0.12730563	0.0017618376	0.2717159	0.24317572	0.35690963	-0.04547091	-0.1564025	0.211637	-0.024521815	0.13390093	-0.003173337	-0.271744	-0.026906323	0.06373403	0.09949342	0.3150052	-0.15652755	0.23832496
0.11372069	0.3578585	0.024407633	0.06908312	0.18602706	0.33337232	0.24998447	0.13483584	0.092962205	0.15427026	-0.022003625	0.25252622	0.08899238	-0.5017385	-0.21528451	0.4053602	-0.15617853	-0.41455063	0.12919077	0.23877694
-0.43335882	-0.32123807	0.114575505	0.1858533	-0.009417567	-0.37473908	-0.22684024	-0.37073693	0.11865323	0.30664232	0.40618747	-0.74750644	0.41399348	0.41010538	0.36317012	0.22342487	0.44932276	-0.09665903	-0.032356385	-0.5174311
0.00581536	-0.3506363	0.19654258	0.3062402	-0.32528132	-0.34241855	-0.38957366	-0.15655003	0.63067234	0.16571009	0.27139455	-0.50187314	-0.26388124	0.9592655	-0.013499652	0.116525024	-0.12848726	-0.29159236	-0.19781935	-0.18766032
0.012400933	0.15930127	-0.2508478	-0.016338555	0.2839578	0.20136122	0.31956485	0.12011257	0.058695816	0.035384823	0.018880878	0.042490646	0.026193798	-0.21094432	0.1280051	-0.08389845	0.3557092	0.5278084	0.066117994	0.26161042
-0.480848	-0.28054693	0.15392275	-0.1810424	-0.25923023	-0.08587438	-0.09417782	0.046939876	-0.3534339	0.119155504	0.5296889	-0.07072527	0.6926166	-0.042960707	-0.54473495	0.13424978	0.17541958	0.68061846	0.7078743	-0.5241053
0.34359238	-0.0389098	0.5721899	-0.18065688	0.30593458	0.042049263	-0.5165151	-0.28494623	0.056613956	-0.21561503	0.068519205	-0.20710677	-0.5903178	0.11048166	-0.52715474	0.4219302	-0.2921879	-0.5712205	0.25470713	-0.39241824
-0.17873806	0.081439316	-0.1342846	-0.1250752	0.21200886	0.15470666	0.31001276	0.18928581	-0.113214694	0.13764341	0.046053007	0.007456838	-0.11244607	-0.18968388	-0.11393261	0.13139252	-0.004084133	0.18363944	-0.122736126	0.1457438
-0.088301264	-0.019853633	-0.042628568	0.037856918	-0.036441926	0.11843387	-0.08582026	-0.05036153	-0.09267546	-0.21586268	-0.14853516	-0.124739476	-0.24337232	0.026955584	-0.14633746	-0.10302436	-0.007321013	0.11634079	-0.12309084	0.057903346
-0.23834819	0.4658837	0.05365499	0.18267393	0.30580798	0.32161802	0.12433826	0.14971562	0.033205763	0.0910047	-0.11910825	0.09545969	-0.0516351	-0.23766582	-0.10037365	0.27974248	0.16034216	-0.5940235	-0.08367444	0.063276425
-0.1395205	-0.038483318	-0.286789	-0.017279373	0.26128012	0.15809041	0.19340903	0.21633922	0.066195674	0.10642102	-0.08329098	0.07197941	0.0070854365	-0.056873616	0.039917838	-0.02842274	0.24622114	0.2685759	-0.049106907	0.17526267


==> freeze-in/DeltaA/wout.tsv <==
0.11280957	0.47494507	0.25855428	-0.6406818	0.10089857	0.118378125	1.1450816	0.3160095	0.3550565	0.21328698	-1.0165848	-0.5377249	-0.40008724	0.16280177	-0.5333961	0.7804261	0.07863665	-0.12866808	0.16843405	0.28152075


==> freeze-in/NSat/b1.tsv <==
0.4785204529762268	0.07746310532093048	0.25038763880729675	0.29574301838874817	0.4683029353618622	0.3725997507572174	0.11098191887140274	0.32106921076774597	-0.0833645612001419	0.20534378290176392	-0.07884866744279861	-0.45309194922447205	0.11760877072811127	0.21086762845516205	0.357557088136673	0.23068289458751678	0.07902950793504715	0.3650173246860504	0.3064451813697815	0.4142131805419922


==> freeze-in/NSat/b2.tsv <==
-0.017561549320816994	0.3038731515407562	-0.5189467072486877	-0.02271442487835884	-0.15977655351161957	0.03731713816523552	0.10407879948616028	0.07315338402986526	0.36234256625175476	0.22672565281391144	0.4525625705718994	-0.6573534607887268	0.2197486013174057	0.27295300364494324	0.371027410030365	-0.22414377331733704	-0.8427722454071045	0.3542609214782715	0.21322141587734222	0.2502394914627075


==> freeze-in/NSat/bout.tsv <==
0.3094307780265808


==> freeze-in/NSat/mean.tsv <==
-1.9999999999996745	-2.061904893312924e-19	-3.2217263958014436e-21	1.7256122379783565


==> freeze-in/NSat/std.tsv <==
0.5916079783099263	0.5916079783099902	0.5916079783099901	0.7469540506619211


==> freeze-in/NSat/w1.tsv <==
-0.1918973	-0.13233508	-0.13921821
0.3083423	-0.119985186	0.27562702
-0.11285078	-0.48914722	0.2653256
0.032875378	-0.25248098	-0.18871075
0.23718454	0.3358544	-0.029768918
0.20105247	-0.035130866	0.27126732
0.055672705	-0.3972112	-0.19633405
0.24772973	0.4409068	-0.07158557
-0.09334358	-0.4566972	0.31448174
-0.14059637	0.2760633	0.13821732
0.24910654	0.37615308	0.00035993583
-0.07721484	-0.4394411	0.4005296
0.07810402	-0.37277552	-0.24657938
-0.106132284	0.32770142	0.10775466
-0.041730743	-0.3411462	0.23077023
0.039591517	-0.31315053	-0.20772703
-0.14832336	0.55064577	0.27553663
0.08222396	-0.17653969	-0.23930167
-0.10905504	0.2324769	0.09058607
-0.20236498	0.034652688	-0.23783922


==> freeze-in/NSat/w2.tsv <==
0.014227434	-0.122301504	-0.059682082	-0.02284172	0.12624364	-0.20483972	-0.12728934	-0.13799039	-0.06925283	0.118461244	-0.016588636	0.008287361	-0.06607022	-0.15169777	0.027585931	-0.052896455	-0.03521951	0.100065306	-0.08934754	-0.08943813
0.10515381	-0.082384355	-0.07610847	0.13236102	0.045600176	0.14679231	-0.24408516	-0.027024604	-0.02859291	0.21479455	-0.07308586	-0.39155784	0.0019908038	0.065206885	0.12661222	-0.029866023	-0.30032095	0.008437625	0.09841195	0.05624652
-0.36390722	0.30740473	0.25015685	-0.72046566	0.5168349	0.3597209	-0.3271284	0.23369938	0.3433067	-0.44050476	0.033843942	-0.07066992	-0.16971338	0.28885487	0.18759651	-1.0898284	-0.3081381	-0.07478417	-0.31378722	-0.089751825
-0.23149553	-0.23848823	0.015211016	0.055380154	0.026489196	-0.05984529	0.035507128	-0.12402453	-0.118804544	0.056807283	-0.016961453	0.06185391	-0.14228292	-0.20757961	0.01324373	0.06375707	0.012822473	0.06654575	-0.08800695	0.03091723
-0.46157122	0.08528998	0.15933165	-0.40317717	0.3791275	0.38716546	-0.34238145	0.07720945	0.42870384	-0.43946874	0.27111375	-0.26481524	-0.5055532	0.22274548	0.32578707	-0.77416503	-0.1764761	-0.048402943	-0.6381888	-0.07921987
-0.9458663	-0.055968545	-0.5614817	-0.2280325	0.08752372	0.083262555	0.017609766	-0.18018337	0.5059086	0.11793952	0.20862302	0.5162766	-0.61348176	-0.5074122	0.8307367	-0.17755823	0.08833127	-0.2141437	-0.18614124	-0.0839498
0.17872277	0.16783346	0.006393507	0.022771522	-0.277558	-0.1715169	-0.018341286	0.010727159	0.13155451	-0.5703077	-0.12500532	0.19361395	0.16252734	0.12437053	-0.16399498	-0.047438674	0.48960915	0.40164754	-0.23105226	-0.171566
-0.7071509	0.22291556	0.47754368	-0.23923567	0.29996172	0.4047399	-0.47333735	0.25962445	0.31268904	-0.30495182	0.13253	0.34376866	-0.38783896	-0.26495418	0.25611138	-0.5621495	-0.4821049	-0.2172709	-0.22106403	0.0802642
0.19094412	-0.023767898	0.20493107	-0.09477783	0.16800411	-0.11677357	-0.061404433	0.050104607	-0.09548267	0.08301096	-0.06811916	-0.16922353	-0.020450678	0.18276173	-0.120115235	-0.06863433	-0.3428739	-0.0418474	0.30572268	-0.09006867
0.043135848	-0.014146871	0.31385753	-0.3819551	0.21193738	0.51431733	-0.5474934	0.19872305	0.21263498	-0.12701635	0.18586285	0.018774582	-0.117689535	-0.36645454	0.36527675	-0.11522515	-0.5673893	-0.07816667	-0.27226713	-0.31480443
0.2753206	0.15104511	0.09988497	0.17084232	-0.089577235	0.052780923	0.00377768	0.02445084	0.112571	-0.2046559	-0.12803558	-0.67210335	-0.120711975	-0.0036599992	-0.20647341	-0.13596049	-0.067511305	-0.22457553	-0.18509877	-0.46077693
-1.0740135	0.5008807	0.28936765	-0.83941793	-0.47196868	0.3976491	-0.1755066	-0.5775259	0.3879946	-0.27992222	-0.11866137	0.43565887	-0.60248935	-0.6656543	0.2387581	0.36507967	0.19005452	-0.8788318	0.35478354	0.44601846
-0.51261604	0.07743661	0.29746234	-0.3183228	0.15250571	0.5617914	-0.44917962	0.15492493	0.1756446	-0.30175152	0.49358982	0.2377312	-0.29982114	-0.2732197	0.43550274	-0.081822015	-0.5325244	-0.38190258	-0.26236612	0.07174389
0.018020868	-0.045414697	-0.31280127	0.078516826	0.07177604	0.045650616	-0.1256264	0.001421257	0.03113637	0.04660981	-0.20366392	-0.018296434	-0.19531868	0.23133118	0.12250688	0.1292429	-0.21219659	0.130471	0.20949923	-0.08571436
0.18436165	0.116034456	0.06781573	0.0144723505	0.001889312	0.008087218	-0.22428629	-0.06768013	-0.034759767	-0.037036706	-0.07164977	-0.35311627	-0.15406607	0.16531438	-0.06298839	0.047078013	-0.31346735	-0.014000832	0.108023204	-0.23442084
-0.5945297	0.30300555	0.19796835	-0.030069152	0.37293294	0.40010405	-0.3643683	0.3197654	0.42916897	-0.38424584	0.07769471	0.35364905	-0.587275	0.005433646	0.31359285	-0.44658595	-0.3697625	-0.5171599	-0.27890223	0.18634117
0.5582629	0.43103492	0.17884569	-0.4235703	-0.020585813	0.29386273	-0.22908787	0.6773066	-0.16863404	-0.22477418	-0.20459154	0.38723603	0.054127615	0.11635844	0.0535991	-0.3269963	-0.10497591	-0.0785039	0.09274599	0.029604461
-0.019678857	0.19131851	-0.16620262	0.059001055	0.06730906	-0.054696925	-0.21560366	-0.09176243	0.075180314	-0.11912933	-0.066767566	-0.17661846	0.00858868	0.09308709	0.028243307	0.022629606	-0.293183	0.0033638848	0.22291678	-0.004328237
-0.24124087	-0.0046072337	-0.0053480957	-0.0654974	-0.078837544	-0.00052235066	-0.08619218	-0.06959947	0.125971	0.031020293	0.29207703	0.17656647	0.26108336	0.41649434	-0.018240258	0.020903857	-0.091331184	-0.006697884	0.39113456	-0.25616857
0.48039463	0.08878298	0.031503383	-0.12567475	0.055236887	0.251931	-0.18672043	0.08659777	0.08984208	-0.14832766	0.33904538	0.6932909	-0.109944664	-0.21926522	0.15091822	-0.06851967	-0.27839345	-0.13649797	-0.13757776	-0.5088829


==> freeze-in/NSat/wout.tsv <==
-0.012063832	0.19021045	-0.8963503	-0.03133443	-0.7388988	-0.80638474	0.2882193	-0.47118393	0.23889267	-0.30755022	-0.4511056	-0.7617785	-0.38183546	0.07944521	0.058615316	-0.6122001	-2.0165348	0.083781205	0.18790294	-0.35471213


==> freeze-in/caseb/Delta=0.3/b1.tsv <==
0.1887405812740326	0.4230344891548157	0.29171741008758545	0.1819738745689392	0.022370407357811928	0.14959987998008728	-0.1745990365743637	0.0343368835747242	-1.1534076929092407	0.12706278264522552	-0.1502334177494049	-0.24264918267726898	-0.448408305644989	0.23787778615951538	0.15871509909629822	-0.025945967063307762	-0.23258845508098602	0.26727721095085144	0.2611592710018158	-0.8627396821975708	-0.12312788516283035	0.19821563363075256	0.0036258522886782885	0.19381430745124817	0.07863820344209671	0.03170839324593544	0.2318984717130661	-0.0027463072910904884	0.014320030808448792	0.2398158311843872	0.08522381633520126	-0.13832208514213562	0.13219241797924042	0.1137126237154007	-0.026928843930363655	0.037109632045030594	-0.07583292573690414	0.08801969885826111	0.20074278116226196	0.0869593396782875


==> freeze-in/caseb/Delta=0.3/b2.tsv <==
0.05507022142410278	0.1500345915555954	0.22551307082176208	0.02801354043185711	0.028590954840183258	-0.09800754487514496	0.277218222618103	-0.012398705817759037	0.11269690096378326	0.3214452266693115	0.05793267861008644	0.12325822561979294	-0.08845125138759613	-0.11917737126350403	0.13157016038894653	0.18327446281909943	0.06639730930328369	0.10304856300354004	0.007310992106795311	0.08081112802028656	0.2109786868095398	0.0824260413646698	-0.014904974028468132	0.06099632382392883	0.2496223747730255	-0.13291814923286438	-0.02080104500055313	0.24892069399356842	0.08091458678245544	0.4310641586780548	-0.1008436530828476	0.5841794610023499	0.13137079775333405	-0.00497902138158679	0.28920167684555054	-0.11416050046682358	0.3275303542613983	0.13299022614955902	0.030621185898780823	0.184187650680542


==> freeze-in/caseb/Delta=0.3/bout.tsv <==
-0.04121581092476845	-0.048353470861911774


==> freeze-in/caseb/Delta=0.3/mean.tsv <==
-0.6128443047178577	0.6007570616775745	0.8077666407416575	-1.6439652434484038	0.4001668364602186


==> freeze-in/caseb/Delta=0.3/std.tsv <==
0.2309222663593985	0.2982516570030517	0.3280910464379965	0.2989706386540003	0.00363924081726931


==> freeze-in/caseb/Delta=0.3/w1.tsv <==
-0.126566	0.19328994	0.026476637
0.06510063	0.24113885	3.3538377e-05
0.12024661	0.2292736	-0.0134881195
-0.0655771	0.16427086	0.023748906
0.12947282	0.076793954	0.16069221
0.28182608	0.11443109	-0.2569714
-0.18953902	-0.39477968	-0.07193161
-0.012808974	0.0049950317	-0.017703861
-0.11102794	-0.5926258	-0.005581893
-0.15627272	-0.045276437	0.05118856
-0.2869518	-0.117724515	0.2617003
-0.09046197	-0.24936295	-0.21923822
-0.19885251	-0.48023108	-0.03691411
0.011358703	-0.06506364	0.15658103
0.16490951	-0.15328915	-0.013702628
0.23609304	-0.27904642	-0.032943998
0.297845	-0.41618213	-0.054471716
-0.055820018	0.18835412	0.025519786
0.019739542	0.17579643	0.006665138
0.015819801	-0.5192991	-0.049269594
-0.00033892356	-0.003164759	0.3402558
0.045209378	-0.15752074	0.037308298
-0.097862296	-0.33930168	0.21409805
-0.06336218	-0.13080992	0.057055607
0.18807258	-0.19524327	-0.02370557
-0.13164617	0.12764144	0.043812104
6.3592604e-05	-0.0001585794	-0.20648442
0.08818148	0.3087061	-0.19671702
-0.025494354	-0.16144939	-0.13745329
-0.20218922	0.096509226	-0.020753311
-0.1185767	-0.33630317	-0.086240746
0.22831555	-0.5167297	-0.008476103
-0.19788264	-0.19600643	0.022209663
0.00025396084	0.0032104892	-0.3148773
0.021251628	-0.05706044	-0.28221858
-0.027250046	0.07017482	0.3583838
-0.101339854	0.18726854	-0.33938354
0.11729322	-0.2159702	0.39174202
-0.059207175	-0.026463564	0.06808785
0.08066174	-0.25934765	-0.0022068769


==> freeze-in/caseb/Delta=0.3/w2.tsv <==
-0.13325371	0.062003426	0.17649642	-0.44610906	-0.34671953	-0.26059395	0.15044448	-0.3775903	-2.1687875	-0.14301667	-0.18562248	0.4466652	0.6454321	-0.37188345	0.25527954	-0.5252525	-0.8901263	-0.14279869	-0.25435972	-0.83949435	0.08632913	0.023222763	-0.07414722	0.38284755	-0.22199291	0.18649577	-0.09306086	0.20309182	0.057390463	0.35176542	0.54579896	-0.5827443	0.3744299	-0.13991813	-0.096878186	0.6097168	0.31066424	-0.30315578	-0.18693401	-0.23019029
-0.58679926	0.15612222	0.48618227	-0.22907107	-0.4980783	-0.14464356	-0.030507134	0.058893397	-1.2381412	-0.10775955	0.07595713	0.77437514	0.15262377	0.3985314	-0.5471472	0.41135556	-0.47741926	-0.41198447	0.1877859	-0.831094	-0.015306185	-0.526259	0.14358747	-0.051701944	-0.61729056	0.5699267	0.1322705	-0.0043145316	0.31622776	-0.0051998384	0.14983043	0.3110667	-0.20284367	-0.035374593	-0.16632538	0.3364492	0.02839615	-0.17777823	0.15418541	0.055528335
0.26015925	0.81161016	-0.5121045	0.30989903	-0.23564358	-0.56425816	-0.09610321	0.08886748	0.7643555	0.05941853	0.49371845	-0.06904991	0.121998884	-0.4132827	0.77638847	-0.07689712	-0.17261496	0.17269196	0.63824975	0.16764739	-0.43281856	0.22909363	-0.034139883	-0.21910957	0.21630934	-0.13049051	0.034641623	0.056464985	-0.0771373	-0.6437808	-0.2121083	0.15163328	-0.24281597	-0.007909201	-0.26196888	0.25032857	-0.2487025	-0.3119591	0.4273691	-0.22080027
0.35554594	-0.2993811	-0.21033633	0.12841187	0.4134187	0.26719767	0.69392884	-0.08001601	-1.4259808	-0.08551134	0.15816712	-0.08106007	-0.40478486	0.13227499	-0.104246356	0.24997164	0.3830138	0.045739785	-0.25453544	0.6755594	-0.23088151	-0.25669134	-0.2660106	-0.024186403	-0.22286735	-0.480298	-0.03052849	0.053544708	-0.116734274	0.5098618	-0.03892367	0.15775792	-0.26319295	0.21530907	-0.06265402	0.058453582	0.048389416	0.13067625	0.07898265	-0.12762754
-0.17536457	0.27881938	0.29474723	-0.27533415	-0.015888028	0.06832656	0.25246212	-0.15001893	0.35802296	0.55161506	-0.06341621	-0.21154357	0.26414865	-0.22283693	-0.035197087	-0.16003883	-0.07434259	-0.5202722	-0.047804806	0.42851147	0.26754016	-0.22273596	-0.14190361	-0.36886725	-0.13097057	-0.12655474	-0.20356558	0.20807067	0.13435759	0.35697532	0.58242786	0.07134825	-0.016418306	-0.27812648	-0.04821307	0.02562978	-0.0496273	0.034054965	0.12034917	0.3267056
0.122951336	-0.03283507	-0.0936519	0.38696823	-0.006707734	-0.16176954	0.23647138	0.16661794	-0.25512367	-0.04412243	0.2833901	-0.19789031	0.23775047	-0.17725904	0.25867087	-0.22645646	-0.22769654	0.38668272	0.08724319	-0.16700959	-0.14637282	0.16601785	0.08588482	0.02575864	0.8179387	0.062087562	0.13651957	-0.18707964	-0.045346074	-0.05362401	-0.16549055	-0.09640493	-0.14436224	0.14821939	0.13030685	-0.1330893	0.09697804	-0.12716047	-0.23896082	0.22694811
-0.10096472	-0.25535014	-0.124799654	-0.02447245	0.60739684	0.08765009	-0.05872555	0.17189077	-1.407638	-0.047528893	-0.20093597	0.06523903	-0.44872314	0.634626	-0.1235858	-0.20919806	-0.0535167	0.032827035	-0.21318229	-0.8547173	-0.0125048235	0.13202299	-0.43559086	0.24153486	-0.14714606	-0.2135216	0.019266183	0.08814013	0.6039857	0.17638893	0.30382857	-0.69374233	0.5453212	0.12928699	-0.03503602	-0.2710224	0.16056275	0.032300424	0.3918044	-0.091607206
0.057772204	0.22061816	0.08045073	0.14298794	0.14603758	-0.14125657	0.15366702	-0.042226292	0.46810037	-0.1581259	0.37960505	-0.12533604	0.27451506	0.07498416	0.13506202	0.022613708	-0.18864304	0.105072215	-0.08754689	0.03715604	0.2625456	0.18397945	0.2615241	0.27194196	0.1468908	0.1199105	-0.10572195	0.0019964431	0.018051174	-0.049718007	-0.0024590166	0.061654814	0.18293755	-0.1906943	0.28904647	0.23672031	-0.029643083	0.48647392	-0.050168034	0.08641277
0.045315973	-0.24794573	-0.08539312	0.026772944	-0.14583318	0.43153185	0.049990002	-0.011374379	-2.3408194	-0.06415452	0.012256122	-0.2860155	-0.318412	0.07747861	-0.22103927	0.23933661	0.1370271	0.0154416105	-0.07655233	0.64560837	-0.43537283	0.16972238	-0.35348073	0.101687655	-0.048194695	-0.28667244	0.13567775	0.05573208	0.08930629	0.07859645	0.29520574	-0.068257324	0.1611309	0.2567349	0.1847407	0.194324	0.17333084	0.06726916	0.15242334	-0.26486963
0.49248284	0.105381064	0.08988099	0.07211101	-0.083117515	0.20071921	-0.30177465	0.22292317	-0.2371789	0.25872806	-0.008896113	-0.13643986	-2.9397588	0.022432683	0.54040366	-0.096682295	-0.073331535	0.30174807	0.22609974	-0.9738462	-0.5301496	0.6187212	0.20091034	0.17851819	0.19994594	0.5074147	0.1779949	-0.078759916	0.077098615	0.35801905	0.36446115	-0.37089366	0.5840398	0.17609656	-0.0852678	0.088571824	0.15268986	-0.10885441	0.21670991	-0.013548461
0.008894429	0.24605331	0.10700691	-0.071676925	0.06670891	0.02544237	0.0806061	-0.046678506	0.642254	0.20882873	0.20391196	-0.32743064	0.29493463	0.1468367	0.08976315	0.02645964	-0.022500437	-0.030724213	0.13138078	-0.34688663	0.28189588	0.094535545	0.26397344	0.37700665	-0.05487141	-0.052762482	-0.19810826	0.043932553	0.08584152	0.029249178	0.018297756	0.089191735	0.22436798	-0.1940496	0.029853126	0.2856971	-4.4778615e-05	0.46899587	0.08733266	0.14884618
0.05307572	-0.17376213	-0.16017948	0.060318343	-0.0861662	0.27754182	0.094862	0.0858933	0.1372728	-0.10130729	-0.2654851	-0.08401652	0.012424409	0.1409405	0.17553975	-0.07002275	0.20739615	0.38191107	-0.15156749	0.060348235	-0.34750763	-0.030035572	-0.07670324	0.17567341	0.067325175	-0.009331603	0.42126474	0.3584324	0.12229958	0.06400179	0.035345245	-0.115329996	0.04502099	0.39624053	0.33637455	-0.069101356	0.41399544	-0.16020781	0.16998123	0.04952856
0.2263226	0.2318011	0.34048098	0.1982448	-0.20004305	0.13660282	0.30426225	0.08043121	-0.4183859	-0.021562653	0.38826287	-0.5750309	1.0514923	-0.23887996	0.1870174	0.39784402	-0.03417837	0.21867928	0.060210332	-0.13421363	-0.22343114	0.13478221	-0.06712088	-0.005468127	0.075107075	0.33047792	-0.08788156	-0.07549366	-0.24775854	-0.28181508	0.41897637	0.21351174	-0.22293358	-0.07248585	0.10424067	0.13965008	0.009096384	-0.33263576	-0.051713604	0.10010375
-0.0001649178	0.20818871	0.101811685	-0.10335584	-0.092755266	-0.27892157	0.34132913	-0.028481323	0.59734184	0.18870045	-0.011744697	0.013046795	0.47494677	-0.30358574	0.5033153	0.021013655	-0.27012062	0.029380988	0.20905653	0.09357508	0.1520948	0.26331592	-0.16321985	0.08007526	0.38327807	0.44518316	-0.18590972	0.106900476	0.09431062	-0.07311139	-0.26769498	-0.051020183	0.37880468	0.024642263	0.07321649	-0.057085644	0.033247154	0.055778198	-0.07212462	0.16013667
0.09634447	-0.28924236	0.04980176	0.111299396	-0.019890446	0.29178375	-0.055954017	0.016745545	0.029591797	0.13649702	-0.20790018	-0.12049015	-0.29261577	0.11342068	-0.011800571	0.20276885	0.06891296	-0.018091835	-0.07882672	0.030690968	-0.27426484	-0.15671067	-0.098660916	0.15752336	0.024380097	0.086688034	0.26069537	0.19111764	0.19467594	0.20710434	0.25235644	-0.00022708556	0.012768171	0.37142277	0.2631521	-0.017483223	0.38319921	0.008199913	-0.13180451	0.0186562
-0.12319976	0.17155021	0.15497465	-0.1800284	-0.1279244	-0.1735419	0.09399249	-0.0066638505	0.2812244	-0.114549294	0.20745058	0.017369183	0.02514379	0.050688926	-0.20560244	-0.17152394	-0.021623343	-0.10620988	-0.057736877	-0.7217429	0.32974982	0.11656597	0.22126591	0.039347574	0.078700565	-0.024505567	0.11221722	-0.23335703	0.10402096	0.19862843	0.29013807	-0.20470802	0.4031987	-0.12065591	0.07536893	0.17092074	-0.05785506	0.21045375	0.20300947	0.19586834
0.5241553	0.07235888	0.049868137	0.1927118	0.35333225	-0.2609669	-0.19413705	0.26922274	-0.22690324	0.72369725	-0.054445058	-0.2555156	-1.5534769	-0.24862507	0.18063577	-0.30082977	0.2519183	0.40444353	0.07867128	0.25453258	0.10167189	0.07777936	-0.22946578	-0.08012733	0.0890348	-0.26658902	0.32924226	-0.18391213	0.18920185	-0.09841162	0.23033978	-0.14309794	0.11787863	0.07827245	0.060322117	-0.033717953	-0.24724147	0.1962645	-0.08773428	0.11667535
0.1582562	-0.0847848	0.21667734	0.1807083	-0.12446819	0.39926133	-0.007692688	0.3069282	-0.09779579	0.18321288	-0.15027235	0.24925968	-0.09421578	-0.0763159	0.1615263	0.033711277	0.028425032	0.12539488	-0.14814548	0.08286593	-0.17882916	0.072767265	0.058954343	-0.0001033537	0.074728526	0.014621587	0.42825568	0.3087515	0.09735629	0.18132707	-0.011654261	0.049559742	-0.018097753	0.45146403	0.55718726	-0.1709142	0.32331625	-0.21652748	-0.09167446	0.21082343
-0.092339605	0.2663422	0.14875129	0.04328693	-0.07536738	-0.13315278	0.022430634	-0.01853779	0.50776196	0.085107416	0.2058015	0.7299234	0.06161439	0.06651333	0.17190045	-0.08751207	-0.15866728	-0.043148782	0.046439316	-0.24864075	0.2654296	0.015460356	0.4375635	0.22130097	-0.008966293	-0.2229311	-0.12919722	0.05802317	0.018924857	-0.0011374386	0.19526686	0.15211251	0.2610562	-0.20485848	0.0978784	-0.046944804	-0.109875634	0.20564167	-0.040148925	0.04887328
0.25162688	-0.3112913	0.072979264	-0.061980743	-0.020043552	0.19467905	-0.015685976	-0.10979812	0.03021102	-0.006489946	-0.16150106	0.01463575	0.041362997	-0.00093398953	0.012071381	0.03292868	-0.010415418	0.1829506	0.07673315	0.12955701	-0.17177103	0.013821698	-0.07252404	0.03385414	0.063512504	-0.06419798	0.43911228	0.4683091	-0.12308452	-0.049834277	-0.0043078116	0.008336976	0.18969588	0.10100229	0.09583915	-0.12984414	0.3300589	0.03363259	0.081556596	-0.076786935
-0.12139256	-0.2967322	0.25174597	-0.30978167	0.6499055	-0.0031749036	0.46979034	-0.21563965	-3.7294507	0.3323251	0.29322574	-0.17842269	-0.8113143	-0.2608037	-0.23062235	-0.41705593	-0.17503136	-0.14271185	-0.21973926	-0.5278537	0.053085774	-0.2733379	-0.08346109	0.58105004	0.26889583	-0.054261297	-0.13241397	0.029473584	0.35852376	0.31981373	0.672898	-0.93586856	0.6156799	-0.025187023	-0.094211325	-0.200141	0.17359439	-0.15690513	0.19141813	-0.10184035
0.1555683	-0.19238499	0.047948103	0.15033607	-0.121077925	0.29425538	-0.048776906	0.0899664	0.010223901	0.109586544	-0.098027654	-0.048949674	0.009346967	-0.18347736	0.051815137	0.039823785	0.071359746	0.082156785	0.10424987	-0.0051936586	-0.15392028	0.12328559	-0.034258287	0.04608752	0.10559441	0.030284058	0.32960856	0.46506938	0.048279174	0.022844924	0.08197604	0.10560969	-0.088076614	0.2967521	0.45890558	-0.013739724	0.37302774	-0.091051735	0.063102715	0.03365305
0.21972008	0.041192606	-0.13072397	0.20748647	0.13501926	0.21547031	0.0057191174	-0.12364422	0.16700846	0.149655	0.055054717	0.06350901	-0.025687924	-0.15399173	0.103285775	0.11363141	-0.2114235	0.04862382	0.05890004	-0.11238434	-0.20754233	0.3813397	0.09230618	0.028044833	0.17011301	0.012249464	0.17182547	0.23802777	-0.077969424	-0.04904983	-0.071344875	-0.04577369	-0.09553264	0.099634305	0.20093818	-0.14523184	0.06992393	-0.090532154	-0.15922463	0.10955921
0.06880393	0.40426233	0.062132724	-0.07514307	-0.039775692	-0.09196266	0.20496613	-0.05311471	0.6804396	-0.08797929	0.55504096	0.006726907	0.30443645	0.032521892	0.070022576	-0.11708226	-0.13862455	0.08954264	-0.00035467022	-0.11684762	0.32396632	0.026051672	0.54276985	0.22491138	0.05584304	-0.051859587	-0.2849909	0.12750189	0.19383654	-0.033075698	0.23823418	0.07959803	0.06752489	-0.16931342	-0.05681572	0.39005288	-0.034397293	0.36876124	0.10848758	0.27287164
-0.62309015	0.33904347	0.41861555	0.083083004	-0.5267807	0.11037053	-0.16008614	0.27188835	-0.1835221	-0.37187687	0.24496235	0.016741127	0.6788458	0.1254212	0.260367	0.034707014	-0.30095688	0.09245407	0.5270478	-0.23134275	0.00066483236	-0.51002973	0.31425247	0.22429548	0.114031166	-0.49350083	0.06553941	-0.5887198	0.3648333	-0.6206807	0.13177277	0.42142984	0.0079208035	0.12482696	0.34278372	-0.498951	-0.28102142	0.47542673	0.11740501	0.2079957
-0.119547926	0.37351307	-0.6776408	0.07966772	0.09613296	0.027522461	-0.12108708	0.08419279	5.257895	-0.34081176	-0.109826945	0.14660463	-0.27721405	0.05077009	-0.111423545	-0.0039358432	0.06554671	0.22603247	0.19247714	0.9730601	-0.72786784	0.030442374	0.18711984	-0.72851354	0.03896336	0.26724628	-0.057292126	0.19600524	0.07892694	-0.21840492	0.12717482	0.15241167	0.4375631	-0.09766682	0.038050115	0.5806824	0.3166485	0.0660498	-0.50272167	0.065079555
-0.04125825	-0.0015370152	0.2771248	0.3284304	0.060306367	0.06824775	0.04019647	-0.08603855	-0.4874575	0.031971972	-0.035690766	0.0060636327	0.5991324	-0.2220739	0.017369032	0.04553738	-0.2246683	0.09599091	0.18172783	-0.2924395	-0.17362155	0.297723	0.14923935	0.046471015	0.08640059	0.04810764	0.040533666	0.08434578	-0.21315512	-0.263211	0.13088875	0.2564962	-0.004543995	0.011296904	0.017942686	0.14836796	-0.07735992	-0.30032226	-0.10864286	0.20445628
-0.27275792	-0.23537175	-0.056790948	-0.13480754	-0.09385874	0.34769425	-0.31193772	0.1250923	-5.6314445	-0.03121964	-0.22383878	-0.091500804	-0.2489785	0.60768676	-0.0387299	-0.27193776	0.05505467	-0.21817595	-0.16779487	0.06751601	-0.27268127	0.052443523	-0.1587621	0.31946835	-0.16922532	-0.36801937	0.34465298	-0.027504813	-0.0053369426	0.3377336	0.2412166	-0.67035156	0.38583007	0.29496595	0.39912206	0.21405463	0.28377202	0.3143978	0.099598035	-0.23651433
0.057562083	0.26368368	0.18912993	-0.3327979	-0.016992154	0.08041102	0.1908768	0.091963835	0.536761	-0.015723433	0.30087617	0.080301605	0.20339423	0.25366616	-0.13811374	-0.056246907	-0.08063155	-0.12242604	0.18658072	-0.09386686	0.2314696	0.111393146	0.098293856	0.23967344	-0.15977553	-0.12912703	-0.17202239	-0.00912388	0.063327216	0.05618426	0.20727737	-0.03858971	0.23595373	-0.17346722	0.10337985	0.21231905	-0.1994141	0.39449278	0.1093861	0.13452464
-0.262787	-0.0891815	0.30330306	-0.7568757	0.16628908	-0.2864579	0.50229985	0.171679	1.0928408	0.18127719	0.43516964	-0.024093825	-0.25880674	-0.14210275	-0.5329343	-0.2234977	-0.6676338	-0.534782	0.05649285	-0.88497347	-0.06018074	-0.20946722	0.089747116	0.04305373	-0.33789772	0.07522094	0.20932662	-0.11871887	0.12009403	0.048448574	0.20816624	0.019850302	0.03793171	0.20321931	-0.1472697	-0.17319468	0.035282996	-0.15821321	0.3105795	0.7826737
0.018003207	0.33742443	0.29900396	0.075318016	0.028964313	-0.152564	0.3605769	0.028878924	0.23851192	-0.07490422	0.2595089	-0.34171882	0.11517413	-0.020155186	-0.23191693	0.024802167	0.77293736	0.029010858	0.12274133	-0.03396517	-0.30443218	-0.114665315	0.010162562	-0.2435022	-0.4358194	0.03235618	-0.04493229	0.030258752	0.048703186	-0.049060795	0.36201084	0.72387534	-0.16649194	0.01122984	0.00844205	0.16656588	0.04188923	0.09673281	-0.22464852	-0.21719071
-0.27163783	0.02684306	-0.70070595	-0.07395322	-0.04345477	-0.079907484	-0.09766402	0.16609904	-0.07687843	0.009415235	-0.037543718	-0.15100133	0.15861464	-0.13198337	-0.16001943	-0.5062817	-0.29203048	-0.19414003	-0.33959967	-0.8665938	-0.1621348	0.30914167	0.0743989	0.37799984	-0.21004581	0.24340725	0.41546112	-0.077801056	-0.03474456	-0.04903936	0.12285924	-0.009484169	0.084030956	0.14037642	-0.09766556	0.200701	-0.01706182	-0.1282958	0.15974851	0.05475727
0.116372	-0.08864663	-0.07373559	0.088526696	0.042966064	0.30838364	0.15172966	0.15501472	0.008560753	0.05232743	-0.26167402	-0.15676254	-0.17408063	0.20329307	-0.1429438	0.22438665	0.18480183	0.14279445	-0.3455937	-0.073296346	-0.19964883	0.08604136	-0.012434586	0.03640251	-0.08602597	-0.12003547	0.31523967	0.16866735	0.057700202	0.09376665	0.0036454666	-0.00061116833	0.054747302	0.33216268	0.30390257	-0.10876535	0.32003927	-0.10248315	0.035687886	-0.06595892
0.15234165	0.41907108	0.19987662	0.06722228	0.20100656	-0.12014966	-0.41801295	-0.1379761	0.34254634	0.02486223	0.03480361	-0.045773264	0.65981	-0.029760133	-0.18669236	0.38944268	0.5693609	0.10561856	0.22852528	0.1287892	0.06891788	0.02648995	0.0053524184	0.09639054	-0.29686296	-0.05982301	-0.08321226	0.008032461	-0.055987358	0.07741602	0.319351	0.11110935	0.027630577	-0.12896256	0.052774053	0.08095956	-0.25683933	0.16337766	0.009336403	0.08459512
0.53723365	-1.1413174	0.6893273	-1.0356433	0.0013788769	0.5244978	-0.14988229	0.14847048	-1.4617646	0.32545456	-0.4937065	0.022324191	0.05758238	1.3157519	-0.05367547	-0.9332965	-0.46198702	-1.1176251	-1.4656794	-0.2827761	-0.38988623	-0.09641865	-0.25145024	-0.041730803	-0.41831	0.96931994	0.13326108	-0.20145816	0.043676943	0.4865864	-0.03664737	0.9730438	-0.051968742	0.2526526	-0.5321108	0.41579112	0.26523307	-0.21752672	0.0078071575	-0.3300257
0.13387442	0.30588657	0.4066549	0.25924897	-0.24361363	-0.26855513	0.38823572	-0.17913817	0.036274962	-0.0033505743	-0.27833804	0.052882176	0.93409896	-0.25331834	0.206161	-0.27690014	0.19391996	0.25082842	0.26030692	-0.20054722	-0.28398162	0.05891598	-0.046866696	-0.051931895	-0.25902745	-0.23316644	-0.27581137	-0.013586492	-0.06827063	-0.12708125	0.13307384	0.35847706	0.27008337	-0.06915961	0.043736335	0.07739031	0.08746249	0.14737755	-0.48068762	0.36651638
-0.32755274	-0.8578615	-0.50646794	-0.7703602	0.2810177	0.16535878	-0.23826511	0.33739305	2.1730251	-0.2881885	-0.12814866	-0.2781274	-0.79002506	-0.114749484	0.38089472	0.08951713	0.2675972	0.8507223	-0.6576608	0.41404554	-0.2395652	0.15005682	-0.118702605	-0.32656035	0.20885007	-0.598763	0.2060896	0.30796754	-0.1624055	-0.34466556	0.28573897	-0.02996464	0.054588325	0.20149246	-0.27497536	0.16606596	-0.2844895	0.3457247	0.37062603	0.11206617
-0.18149056	0.17974515	-0.06132013	-0.022346443	-0.2226739	-0.15698403	0.30249995	0.16115661	0.3384478	-0.0063742064	0.33378062	0.3905187	0.087581486	0.04438885	-0.34199712	-0.29901797	-0.040217794	0.03722902	-0.06551587	-0.35116956	0.24394591	0.11654872	0.46690792	0.12555395	-0.115196906	-0.014450077	0.10096927	-0.0647352	0.05072275	-0.29731768	0.2705405	0.1127724	0.15578459	0.09430134	-0.088228144	0.043943733	0.033031207	0.07889204	0.22357115	0.32335243
-0.13197522	0.3641579	0.2572088	0.03274035	0.038006827	-0.09263169	0.25129017	0.08456359	0.5644831	0.015324267	0.25168258	0.25646806	0.31573036	0.19531971	0.015963202	-0.07840284	0.0574943	-0.07125439	0.14819108	-0.1033764	0.32673874	0.2675012	0.42023098	0.26998997	-0.05499563	0.07411086	-0.11101086	-0.018643191	0.0079930015	0.016794264	0.05894299	0.11907641	0.04332741	-0.245982	-0.032608494	0.19592132	-0.022285381	0.22289002	0.11420273	0.07354305
-0.36318514	0.100168355	0.18091533	0.0014028809	-0.21306632	-0.04855775	0.21084154	0.18587857	0.21212727	0.17404644	0.31147447	0.2433166	-0.13423659	0.24860853	-0.16174054	-0.24142677	0.054167602	-0.17201118	-0.05030318	-0.37656265	0.41124502	-0.1714863	0.36824378	0.10512511	0.013576141	0.006609965	0.009390232	-0.18805939	0.2996114	0.17563587	0.2925607	-0.09140181	0.31223598	-0.04315129	0.036469344	-0.071905665	-0.09965274	0.39375037	0.2655673	-0.05537389


==> freeze-in/caseb/Delta=0.3/wout.tsv <==
0.056795724	-0.052973036	-0.06355394	0.103724696	-0.24646038	0.018334199	0.10277541	-0.099205986	-0.023207145	-0.015173382	-0.18350402	0.25758597	0.034376208	0.02496628	0.16272968	-0.065605246	-0.15486142	0.39598364	-0.06289859	0.09172361	0.092722714	0.24836436	0.059691772	-0.225257	0.031558532	0.0664452	0.019382283	0.028321536	-0.10674525	-0.0004368013	-0.04858507	-0.008716534	0.133744	-0.048143473	0.0651277	0.005523699	0.095678	-0.09415488	-0.1743576	-0.11024421
-0.5564449	-0.7086635	-0.9785496	-0.4073879	-0.7196309	0.34317398	-0.5890312	0.26069266	-0.31080428	0.5938747	-0.06905461	-0.18293117	0.4253189	0.3857893	-0.27757558	-0.31448033	0.3650244	0.048708573	-0.16761264	0.011547358	-0.55623096	0.088499345	0.23255672	0.053636186	0.63999766	1.0547969	0.2835394	-0.6110754	0.18462458	-0.86882323	0.49272478	-0.69758403	-0.2567935	0.3630353	-1.8782406	0.38292634	-0.969598	-0.02887764	0.003729483	-0.21413735


==> freeze-in/caseb/Delta=1/b1.tsv <==
-0.9152538180351257	0.09953398257493973	0.10215199738740921	-0.29849743843078613	0.009449959732592106	0.015135930851101875	0.00494872871786356	0.1612149327993393	0.18618246912956238	0.01919754408299923	-0.014572249725461006	-0.156823068857193	-0.13435491919517517	-0.009005996398627758	0.0156419537961483	0.05676903575658798	-0.21463069319725037	0.09195011109113693	0.006624909583479166	0.07970726490020752	0.10076045244932175	-0.11225020885467529	0.06266921758651733	0.14965102076530457	0.08968691527843475	0.23663778603076935	0.012213422916829586	-0.038783956319093704	0.021751582622528076	0.07922399789094925	-1.2739124298095703	0.11398578435182571	-0.13012005388736725	0.11317899078130722	0.16922438144683838	0.17418630421161652	0.024959193542599678	-0.11454790830612183	-0.1556604951620102	0.1559816598892212


==> freeze-in/caseb/Delta=1/b2.tsv <==
0.30609461665153503	0.12232613563537598	-0.00017099641263484955	0.2843160033226013	0.1660267859697342	0.209604412317276	-0.22776207327842712	-0.04871554300189018	0.03811246156692505	0.07355759292840958	0.12010308355093002	-0.04102572426199913	0.052558161318302155	0.3011898100376129	-0.05718602240085602	0.05569339916110039	0.14404833316802979	0.15921296179294586	0.018832683563232422	0.22590842843055725	-0.03756888583302498	0.042934466153383255	-0.015844495967030525	0.14181740581989288	0.08398932963609695	0.05224146321415901	0.05892110615968704	0.15413279831409454	-0.264452189207077	0.03789105266332626	-0.3955916464328766	-0.0308950524777174	0.11600226908922195	-0.061401378363370895	0.12889012694358826	0.013818932697176933	-0.12144724279642105	0.126759871840477	0.18772149085998535	-0.3611449599266052


==> freeze-in/caseb/Delta=1/bout.tsv <==
-0.09518487751483917	-0.012053554877638817


==> freeze-in/caseb/Delta=1/mean.tsv <==
-0.6128443047178577	0.6007570616775745	0.8077666407416575	-1.7977373375697017	0.40052376501916115


==> freeze-in/caseb/Delta=1/std.tsv <==
0.2309222663593985	0.2982516570030517	0.3280910464379965	0.3008499835851046	0.003284224876110966


==> freeze-in/caseb/Delta=1/w1.tsv <==
0.091048904	-0.59787583	-0.043361332
-0.07124928	0.14348693	0.010327322
-0.16169374	-0.0072736065	-0.057039745
-0.34611955	-0.4941871	0.013000163
0.31765205	0.02881171	0.34925243
0.14292035	-0.13179587	-0.22182912
-0.28882995	0.08360465	0.0033143926
-0.011221671	-0.14378145	0.18437186
-0.059120305	0.17718472	0.014845656
0.07276422	0.20208393	-0.3450857
-0.2615249	0.0131235765	0.32089916
-0.13633963	-0.012460139	-0.23079833
0.33440036	-0.03799974	-0.17363228
-0.3251205	-0.030491246	-0.35537514
0.24121138	-0.01634462	-0.30027092
0.15548097	-0.20012692	-0.0060311505
-0.4137569	0.20550063	-0.0058715236
0.11181485	0.07347821	-0.4425317
-0.11072304	0.15561675	0.00983912
-0.06577057	-0.16657154	-0.04128716
-0.06182724	-0.0840601	0.0075064963
0.1596347	-0.08460269	-0.19811772
-0.16913645	-0.16918431	0.012883087
-0.114199296	0.15341973	0.0068428647
0.037450366	-0.1253882	0.0032629066
0.0057146326	0.18800102	0.01633356
-0.08656755	0.048107605	-0.06265327
-0.13029204	-0.3759161	0.650824
0.06205818	0.18864615	-0.3369134
-0.17870036	-0.17436397	-0.06921839
-0.12694423	-0.6550643	-0.003940771
0.06381016	0.124254696	0.06169654
-0.19034371	0.01436878	-0.1328828
-0.026366673	0.04988314	-0.016372131
0.14686474	-0.09200834	-0.003304728
7.960987e-05	-0.00015251926	-0.15509161
-0.044065103	0.05463737	0.105949774
-0.1381561	-0.09078833	0.5497672
0.2652309	-0.41028202	-0.03810059
-0.14867209	-0.15688093	0.010845211


==> freeze-in/caseb/Delta=1/w2.tsv <==
-0.12126054	-0.5930889	-0.15521173	-0.2070921	-0.25557244	-0.11882131	0.36032856	0.59096247	-0.64156735	0.13116229	-0.2335179	0.15811357	0.13810563	-0.33311802	-0.12358237	-0.22772561	-0.29748023	0.020142036	0.06221965	0.3530142	-0.034980968	-0.25310865	0.018220376	-0.33178777	0.23208864	0.20632577	0.18179277	0.0017204067	0.15314259	0.5662852	1.400902	-0.4515594	0.34572554	0.24046685	-0.43051776	0.35003397	1.1288567	0.025127206	-0.27232945	-0.07122858
-0.16454902	0.09974928	-0.10050735	-0.011055144	-0.18717888	0.278632	0.1114079	0.19052006	0.23150118	0.46386158	-0.25279477	0.23287971	-0.013285195	0.45423353	0.2732772	0.1593313	0.17245978	0.5608263	0.15324962	0.071146026	0.023757115	0.1696018	-0.065868676	0.1505217	0.28705359	-0.07379826	0.27921838	-0.10644253	0.35824832	0.117632404	0.02364914	-0.16955443	0.14669792	0.1710877	0.02614376	0.3234984	0.06912995	-0.12966265	-0.06988684	0.02874846
0.24764645	0.028063778	-0.14727151	0.0974315	0.03727992	-0.06681163	-0.2814638	-0.53212667	0.021697374	0.09689805	0.31544802	-0.27177355	0.27335784	-0.021181833	0.05236924	0.3600691	0.57460624	-0.036790922	0.21854472	0.16790245	0.019931352	-0.24283053	-0.24377169	-0.13869865	0.32451293	0.11092162	-0.08501241	0.12078435	0.029563742	0.11510613	-0.48524392	0.3026323	0.3857578	-0.07983369	-0.015094972	-0.051004715	-0.030714119	-0.12414227	0.11961251	0.0072487867
0.028047536	-0.42761666	0.21957427	-0.48701286	-0.2664004	-0.09993018	0.14373729	0.38316113	-0.5671011	-0.2495125	0.27563938	-0.04947436	-0.16746244	0.16850525	-0.054699637	-0.039517287	-0.10779391	0.09118057	-0.07020872	0.21934348	0.29046032	0.050766982	0.18528862	-0.42689338	0.0404387	0.032707606	0.1036143	0.57913464	-0.03358771	0.25599658	1.7229446	0.35641828	-0.12462211	0.3623903	-0.19384803	0.25955853	-0.21289875	0.19422421	-0.2784252	-0.047371775
0.06852936	-0.37677452	-0.47989336	-0.05989336	-0.06581147	0.10856844	0.13800855	-0.06136761	-0.11186745	0.18520918	0.124474406	0.17235307	-0.4789126	0.01916701	0.2061925	-0.5255666	0.23549888	0.025758488	-0.29619965	0.43634	-0.11682585	0.05292425	-0.21410483	0.22636986	0.1493217	-0.22511053	0.11910548	-0.08409437	-0.12169865	-0.040563155	0.13777621	0.045603115	-0.30598292	-0.01845396	0.20906152	0.020373318	0.21421976	-0.15271091	0.22540772	0.22602108
-0.16884649	-1.2654896	0.00835528	0.0790404	-0.05890387	-0.23631841	0.28945744	0.08763751	0.75725305	0.4907968	0.60411316	0.18667138	-0.3531497	0.22851747	-0.545838	-0.08326079	0.12712729	0.020885732	0.021706795	-0.05721361	-0.16985697	0.081710674	-0.20235582	-1.1930788	0.39073908	-0.7167406	-0.90968984	-0.27416527	0.08160762	-0.04306127	-2.180431	-0.33404222	0.2048803	-0.04271972	-0.15603128	0.008534585	0.17718217	-0.011181194	0.22054453	-0.09738127
-0.5668632	-0.5121272	-0.07389938	0.26625586	-0.3195488	0.43130395	0.2049734	0.18949662	-2.5860555	-0.38023704	-0.45849302	-0.073441535	-0.051609058	0.24890237	0.7423905	-0.0043192706	0.48237586	0.0679929	-0.22338663	-0.00330372	-0.029518224	-0.52728	0.14959109	0.14521353	0.34908178	2.3176677	1.7651168	0.2533001	0.05655783	0.13899079	-1.01395	-16.871798	-0.26929677	-1.1645818	-0.25520203	-0.9263646	-1.2592716	0.12987387	-0.3111925	-0.14102821
0.12899739	-0.012851202	-0.15318751	-0.12341945	0.43531066	0.08112135	0.07219716	0.21473773	0.044499654	-0.09685949	-0.2841273	0.03791561	-0.18784977	0.0044627213	0.023831192	0.121445954	0.50891715	-0.11615934	0.20257746	0.5087389	0.044064544	0.28355986	0.5618436	-0.09001869	-0.10720292	0.1458746	-0.12741327	-0.059713475	0.18602762	0.05098052	-0.16683821	0.43947023	-0.06149829	-0.13632034	-0.08436488	-0.14217341	0.040564027	-0.025853481	0.4258003	-0.3377348
-0.7704353	-0.53956056	0.17194329	-0.056994732	-0.42524683	0.09088349	-0.040020265	0.56288064	-0.97461957	0.17705259	-0.1903541	0.01431526	0.013747178	0.342768	-0.14973211	-0.36510482	-0.29348043	0.006092356	0.35933354	-0.38072595	0.0064918557	0.30833572	0.34078053	-0.15364987	0.3619617	-0.12861753	0.18556462	-0.09591394	-0.090082146	0.29547977	-1.9818484	0.41871753	0.24186657	-0.13211928	-0.36488298	0.026048603	0.46853402	0.021934997	-0.37961063	0.6733628
-0.5355629	-0.02681694	0.41616145	-0.4458687	0.109789275	0.5109366	0.09760479	-0.2780714	-0.04108952	0.1191727	-0.025354246	-0.108547494	0.34499392	0.11574332	-0.147041	-0.33599296	-0.31807125	-0.06785225	-0.22546645	0.20316562	-0.025606064	0.15934123	-0.74266607	0.13381733	0.35297367	-0.34590375	0.11014046	-0.15504156	0.04773952	0.19350752	2.3225825	-0.3376285	0.3291762	0.08739727	0.4277906	-0.06399022	0.23156464	0.13040252	0.10018913	0.88743657
-0.24349953	-0.072289	0.25255093	-0.1132219	0.11531407	0.1297317	-0.031515077	0.091100566	0.025747102	0.25467002	-0.2159889	0.3023451	-0.053173162	0.38460252	0.07459145	-0.037713587	0.13119729	0.35792527	-0.06886072	0.14537124	-0.020228535	0.021887686	0.025745658	0.16129304	-0.18409738	-0.13865662	0.055364754	0.002834842	0.51258427	0.22639558	-0.23698522	-0.1425453	0.17751014	0.17826965	-0.121265955	0.17161773	-0.11874464	-0.10291375	-0.020763824	-0.002107616
-0.08550078	0.22452211	-0.19843696	-0.07840815	-0.16918232	0.12028234	-0.08548343	0.11965546	0.10188396	0.29909304	-0.11844417	0.08462213	-0.24619631	0.13372037	0.19522247	0.6026209	0.09306266	0.2972433	0.56683344	0.20010573	-0.07122243	0.06161214	-0.14648522	0.053699248	0.454562	0.08059174	0.05276137	0.13013557	0.39793295	-0.08275287	4.768787	0.056171432	0.13726176	0.031616677	-0.05551813	-0.037854847	0.041279744	-0.13429329	0.52611274	-0.25067723
-1.6981355	0.15843605	-0.06271301	0.31627223	-0.1237612	0.1296126	0.99314296	0.8132438	0.064424455	-0.04543255	-0.35620433	-0.4041969	0.72155845	0.08635951	0.08046273	-0.50710905	-0.6729822	-0.049946006	0.10243743	-0.16211326	-0.14267251	0.371657	-0.35490415	-0.20557564	0.20471147	-0.008849405	-0.100154854	0.16963752	-0.13236848	-0.032709416	-4.605244	-0.47668856	0.13555576	-0.0156533	0.400359	0.25462618	-0.29169753	0.071815185	-0.44482872	0.09837676
0.32082883	-0.071535245	0.55665433	-0.28745705	-0.30561087	-0.45008114	0.26471734	0.27598375	-0.1573214	-0.009636076	-0.071004964	0.17663874	0.40061635	0.13710086	0.0668868	-0.11727101	-0.05744082	0.20117858	-0.25485438	0.12394669	0.0062439176	-0.70250386	-0.13054213	0.09433086	0.54118645	-0.27987674	0.05824884	0.037426956	0.05361164	-0.33606547	-1.1523378	-0.0825913	0.025981095	0.07434978	0.28226435	0.18100032	0.16815062	-0.10721837	-0.8716647	0.09690344
-0.08523185	-0.022926362	0.15497097	-0.6060743	-0.0727324	-0.17619415	0.25025854	-0.009739373	0.05466871	0.12013398	0.09929674	0.03835589	0.33048275	0.045998354	-0.24717347	-0.13416661	0.7067228	-0.05638337	0.1355532	-0.16326468	-0.3126335	-0.08579478	-0.6866346	0.25266817	1.3753486	-0.16970925	0.061431784	-0.023406243	-0.032158	-0.33376154	0.1391055	-0.10340821	0.2559504	0.27122468	-0.06418666	0.1803515	0.20118944	0.017670609	-0.21756695	-0.2143036
0.032468796	-0.16748676	0.012756114	0.29490715	-0.14669624	0.23635475	0.56593275	0.2307466	-0.16271168	0.031124901	-0.22825624	-0.15592134	0.17347258	-0.043403883	-0.084167086	-0.32483765	-0.09672252	0.010395609	-0.2400232	0.11679206	0.021703586	0.022521997	-0.028315386	0.24792385	0.09367169	-0.0686258	-0.093635805	-0.011688872	0.0024383753	-0.25725543	-0.021384086	-0.007370332	0.23083721	-0.10577348	0.14226161	-0.063496165	0.5777413	-0.034621116	0.024053963	-0.45762762
-0.2612201	0.04342615	0.067702584	0.49180982	0.3642802	0.117537595	-0.004885332	0.3787369	-0.039296575	-0.20088837	0.370915	0.3030137	0.09119607	0.029421363	0.0016294146	0.122214675	-0.15634313	-0.21429145	-0.08652326	0.19952914	0.19393814	-0.08482814	0.14417441	0.023249092	0.26201499	0.22772937	0.092197426	0.61805034	0.06706804	0.09889103	2.530495	-0.072164275	-0.10524051	0.07163055	0.024352673	-0.09778734	-0.10339814	0.6089773	-0.16752914	0.1832035
-0.16753113	0.14798883	0.015898794	-0.16502628	-0.032121133	0.08759308	0.050498705	0.041050855	-0.018077252	0.23639877	-0.001998608	0.3886349	0.2817324	0.09240976	0.26990408	-0.15945487	-0.07252999	0.26442066	-0.11435268	0.159051	-0.13728483	0.28492966	-0.08833349	0.041428067	-0.08387695	-0.2887637	0.042209156	-0.056656677	0.36224636	0.24341741	0.0732523	-0.1040916	0.1557364	0.0493451	0.061200462	0.19441353	0.14004491	-0.11201409	0.07234292	0.1762108
-0.18477361	0.017457638	0.19271775	0.23904158	0.14867623	-0.033368688	-0.35188192	0.14294256	0.112123825	-0.15486139	0.09424764	0.25022775	0.37210593	-0.042268682	0.020398805	-0.0768549	-0.3396142	-0.15608762	0.22683246	-0.01500668	0.11220029	0.12930551	0.33319718	-0.08297401	0.08804687	0.40024486	0.07804582	0.42611942	0.08353174	0.09013132	2.1493561	0.00973259	0.40310866	-0.124157675	-0.2419762	-0.26418838	0.11446907	0.20307826	0.08213798	0.06799271
-2.3256485	-0.23711102	0.47877094	0.3481554	0.17500648	0.048738558	0.11188563	-0.22949335	-0.1649385	0.07760091	-0.0748508	-0.49221644	0.11468121	0.38997936	-0.07651129	0.06495044	-0.019926304	-0.029681094	-0.11397345	0.18502961	0.028554486	0.011484736	0.22365163	0.29462016	-0.10989806	-0.34939623	-0.0629013	-0.07806338	0.083086684	0.10618564	-0.4324659	0.124512725	0.12628563	0.10806407	-0.027960746	-0.055753354	-0.1720452	-0.08714284	0.22024153	0.15050283
-0.10110415	0.16264118	-0.3176999	0.13745764	-0.07338047	0.036855694	0.41501278	0.29605603	-0.030625576	0.1358362	-0.21309932	-0.2020447	-0.32545432	-0.17408028	0.062072515	0.314717	-0.2211202	0.05028743	0.5350339	0.07906777	-0.041494228	-0.020046772	0.39614275	-0.0212272	0.32022575	0.09929642	-0.07649891	-0.294243	0.09869257	0.2221572	-0.9837458	-0.03481882	-0.026792036	-0.055365384	0.15568875	-0.08627958	0.33314872	0.03130087	0.26581156	-0.23765768
0.14433143	0.20867725	0.05838226	0.20858024	0.020935671	0.057105523	-0.24761339	-0.45768294	0.30567238	-0.07352875	-0.0621484	-0.31214398	-0.17088494	-0.042542115	0.025697893	-0.1478579	-0.25416538	0.014285454	0.10179424	-0.029366191	-0.1100646	0.14783631	0.068948954	-0.012446971	0.40434194	0.2745175	0.1372958	0.09030586	-0.043493945	0.13709359	-0.03570716	0.31593502	0.10934238	-0.16309635	0.021364477	-0.043613687	0.016736045	-0.06515028	0.0830814	0.055737726
0.13698767	0.08872058	0.072935924	0.58187026	0.16787198	0.038208418	-0.19925635	0.07934869	0.17130414	-0.00039755763	-0.037395842	0.21356055	0.5693556	-0.08846695	-0.14578493	-0.15937158	0.12715311	0.011872804	-0.018970825	0.12313337	-0.10542684	-0.068044946	-0.13981707	0.00032764178	0.16720448	0.11482218	-0.009135753	0.16074012	-0.075442135	0.13088277	1.0872092	0.090385124	0.16328503	-0.1932418	0.5399399	-0.17341022	0.11577791	0.2739175	-0.16640116	-0.023298323
-0.05798954	-0.14980714	0.08185556	-0.14312306	-0.0051630368	0.12779222	0.1452085	0.11289285	-0.2697927	0.08716382	0.075856455	0.23436996	0.1474031	0.23636092	0.018363316	-0.08665574	0.092464395	0.18646865	-0.041349053	0.36601338	-0.05998913	0.1928108	-0.055185884	0.21152994	-0.22162254	-0.38894445	0.09444634	-0.06997706	0.16573668	0.16355534	-0.94705003	0.28448206	0.03967013	0.09206263	-0.056364603	0.32067037	-0.19772743	0.021982575	-0.09876613	0.08082871
0.16677824	0.36720842	-0.09354918	0.43085292	0.41766584	0.017196607	-0.07745977	0.217273	0.2575862	-0.17521568	0.3695408	0.46368876	0.28173968	-0.059667703	-0.017365275	0.16815	-0.020424971	-0.27972743	-0.038901795	0.18405376	0.09408698	0.06556051	0.07632735	0.002471407	0.17025857	0.23211458	0.08778947	0.6476981	0.12851273	0.0702286	1.8716322	0.26843998	0.006063136	-0.09343275	0.06111211	-0.29494146	0.25009653	0.7351355	-0.045233138	0.076986834
-3.8020582	0.111874744	-0.26675677	0.30564645	0.2489573	-0.026514992	-0.08195926	-0.41971207	0.22101633	-0.3347711	-0.013594354	0.2078174	0.08123016	-0.09044403	-0.317164	-0.25495717	-0.017590104	0.015650675	0.32960144	0.44683635	0.10016505	-62.67834	-0.16902551	0.089719504	0.33593172	0.24625224	0.3997166	0.014537298	0.24196655	-0.60765463	-10.307804	-0.8530725	-0.11622173	-0.037191287	0.09682302	-0.021193605	0.20511095	0.14376003	-0.37443173	0.12334825
0.12365247	-0.11810391	-0.10631316	-0.07339536	-0.09501249	0.25434464	0.1726051	0.015196108	0.18925186	0.40222952	0.07455904	0.3705912	0.09607207	0.26821944	0.32097307	0.094890065	0.04201534	0.6351035	0.07886746	-0.03398958	-0.028998928	0.3838249	-0.0826244	0.2818301	0.098543845	-0.0511183	0.010581475	-0.025484836	0.421307	-0.029167626	1.3744006	-0.24573216	0.26429474	0.1782464	0.13693626	0.13943245	-0.0370005	-0.050207302	0.071676396	-0.057250172
0.15958762	-0.082997635	0.12138397	-0.09387141	-0.06903742	-0.02906666	0.0468799	0.19363	0.10789082	0.5076098	0.014309841	0.36072332	0.067459494	0.3727793	0.16688453	-0.18408684	0.27914554	0.4776947	-0.111937635	0.27266446	-0.06779239	0.16690826	0.020146264	0.0848417	-0.023480326	-0.1876996	0.10407776	-0.03566169	0.22547281	0.102549054	-0.07637869	-0.12775955	0.11351096	0.08341265	0.15356965	0.40899464	0.053467978	-0.2568864	-0.045229875	-0.13750966
0.3852186	0.1391396	0.14180242	-0.23292851	-0.068624556	0.5578025	0.4817494	0.4482447	-0.018976968	-0.0947515	-0.018111706	-0.019486431	0.19454078	0.0038712046	0.21603869	0.06435554	0.12616135	0.10344559	-0.48912582	0.34548697	-0.25090584	-0.2567592	-0.2076314	0.5086984	-0.25064507	0.06858437	0.08403463	-0.15413348	0.029957686	0.13028231	5.287965	0.01962772	-0.45206374	-0.120851405	0.5022619	-0.08593372	-0.59590507	-0.08134027	0.4698884	-0.08874532
-0.030104928	-0.10333253	0.21771273	0.46412274	0.4794706	-0.017755803	-0.22668768	0.2334854	0.23812594	-0.027505387	0.029830415	0.24752982	0.14042966	-0.13946708	0.10283133	0.2167481	-0.21771502	-0.19847207	-0.11407559	0.3010282	0.1956605	-0.017013779	-0.00019069885	-0.015204164	-0.0678777	0.3346726	-0.074298516	0.5003136	0.007720323	0.047045335	1.9972978	0.17691271	0.529674	-0.175315	-0.026570488	-0.2935605	-0.015398599	0.43999034	0.05739513	0.36819398
0.8533777	1.203938	-0.38350272	-0.107365295	-0.072118096	-0.046402942	-13.441332	0.3234853	0.86055756	-0.023654124	-0.28953364	-0.019579059	-0.03876728	0.08499087	0.35957035	0.26342037	0.33153898	-0.036221698	-0.14618193	0.1674288	-0.3792691	0.19009702	-0.4392254	-0.8099497	0.07124047	-0.17961489	0.4434437	0.12186754	-0.0982306	-0.054422066	4.0339146	0.0030707733	0.12880783	1.1945716	0.37822372	-0.5369108	-0.959147	0.11435463	0.23552532	-0.6572812
-0.08484558	0.1466992	0.00074887846	-0.009561566	-0.24404365	-0.012765086	-0.12463431	0.0040541594	0.09936293	0.19381654	-0.3089205	0.1347219	-0.08583763	0.13930976	0.24274546	0.07504771	0.063443	0.38480654	0.06936217	0.14037865	-0.086283036	0.033513796	-0.07409779	0.090966396	0.13962854	0.18010005	0.09170436	0.12939265	0.41799307	-0.06576973	-0.28806308	0.0271637	-0.020186314	-0.12206101	0.2196797	0.16298568	0.04476657	0.055348277	-0.02037567	0.021382
0.07638434	-0.016164921	-0.22716965	0.089430265	0.21509661	-0.1908724	-0.050746284	-0.064077675	-0.041456196	-0.045483287	0.031117404	0.5470464	-0.2571249	0.025956372	0.09333562	0.35346088	-0.37587184	-0.03154454	0.6375566	0.22448495	0.1444748	0.24969812	-0.32077423	-0.13644154	0.12913631	0.1142182	-0.26543316	0.1921993	-0.19455379	0.2272295	0.32498068	-0.08300398	-0.35782462	-0.116669714	0.22207838	0.056275185	0.14118765	0.16492276	-0.09553804	0.51112473
-0.1516623	0.27691528	-0.05577586	0.3854322	-0.3706614	-0.599001	0.4239171	0.65456116	-0.18392214	0.21092068	-0.6223535	-0.21359403	0.028929649	0.35636905	0.20414944	-0.5006646	-0.11564644	0.2789976	-0.350917	0.39876136	0.12354703	0.2792152	-0.065190755	-0.58911455	0.058025118	-0.74822277	0.017189628	0.11286012	-0.2831241	0.36420426	-4.1058784	1.186258	0.10498898	-0.660753	-0.40574554	-0.005340072	0.5711666	-0.17738628	-0.85314614	0.25992632
0.22092752	-0.016042525	0.17735365	0.26918966	-0.1734264	-0.10557632	0.14494444	0.046184216	-0.12737802	-0.10117232	-0.31324807	0.08972323	0.33061916	0.0025719495	0.20098998	-0.12716636	-0.007890561	0.066357695	-0.22917618	0.113404125	0.19897777	-0.02366585	0.23244739	-0.09136295	-0.009883175	0.04289663	-0.15737376	0.11336294	-0.27673164	0.33797508	1.8498248	-0.038761415	-0.14094357	-0.0047717625	-0.07868258	0.17028926	0.1743521	0.28523847	-0.41618437	0.18740593
0.13113834	0.10680468	0.012053991	-0.02324543	-0.07366071	-0.061536215	0.24535507	-0.16841656	-0.007985005	0.4050438	-0.1465795	-0.1536651	-0.18565376	0.041233696	0.10606641	-0.04686362	-0.15844277	0.443349	0.11580261	0.106817864	-0.048975334	0.089892246	0.056434054	0.15117341	0.37922534	0.025186626	0.08524819	0.0053227935	0.23580216	0.027202986	-0.31637588	0.03954957	0.10665538	-0.046921805	0.21373299	0.17649567	-0.045791727	-0.008546765	0.07182397	-0.03826928
1.4354806	-0.026357561	0.17551179	-0.42235813	0.11898912	-0.42600667	0.52332145	0.1710732	0.053003527	-0.043822985	-0.14871833	0.01710151	0.3669841	-0.14245836	0.16223465	0.38492882	0.46551517	0.1941126	0.45339215	-0.55324227	-0.16009419	-0.10954523	-0.025198927	0.20857805	0.11520041	-0.12019396	-0.030696785	0.06923538	-0.036687948	-0.12833501	2.8138046	0.0781017	0.3396906	-0.035324134	0.07248281	-0.035615902	-0.05620139	-0.17139246	0.5766932	-0.19891465
-0.4842666	0.16609935	-0.1389161	-1.6595602	0.22853671	0.5408662	0.5958131	0.13363087	0.31477273	0.09855615	-0.044871036	-0.046612002	-0.17061475	-0.36107075	-0.14251412	-0.3288233	0.2925634	-0.097887725	-0.08408667	0.41195244	0.19174041	0.32557932	0.3421992	0.09153531	-0.010407422	-0.13450997	0.41467345	0.010318386	-0.046204977	0.28558803	-0.42752632	-0.37701985	0.47509548	0.25136748	0.23065054	0.11900776	-0.59453887	0.010308708	-0.13981958	-0.06662192
0.19806571	-0.07084435	0.052866798	-0.07731072	-0.024075696	0.06323473	0.27825266	0.44381347	-0.09731196	-0.20725878	0.025674576	0.25069898	0.33914432	0.06605158	0.009103082	-0.08042342	-0.05257265	0.05251456	-0.20694412	0.26128072	0.029612828	-0.24011405	0.43765104	0.1669264	-0.47907463	-0.1857211	-0.2248034	-0.15943877	-0.030628959	0.37818775	-0.54580337	-0.2215826	-0.13330714	-0.04602265	0.12433658	0.085108705	0.12813884	-0.26951933	-0.22936313	0.012460281
0.14789604	-3.1302238	0.30617264	0.24286643	-0.14119741	0.4059926	-0.0765705	-0.83544886	2.1226032	0.0015926318	0.22640422	-0.120278165	0.069420196	0.21042003	-0.75863606	0.086873986	0.36143878	-0.087968536	-42.993584	0.13886935	-0.16243996	0.9315606	0.3023128	-2.3117638	0.07109925	0.6720752	-1.758033	0.26807705	-0.47217807	0.1484407	0.85586643	-4.457168	1.1874015	0.62522626	-0.21679445	-0.69347	-0.17546341	0.049001027	0.3302295	0.011437


==> freeze-in/caseb/Delta=1/wout.tsv <==
-0.045466937	0.22893551	0.033170454	-0.059501	0.013950289	-0.02615439	-0.15218058	-0.02231543	-0.036798686	-0.0007542643	0.10944696	0.13438523	0.049621724	0.17319371	-0.25288242	-0.014068731	-0.20099711	0.0922993	-0.06221588	0.03658278	-0.008758223	-0.0073794434	-0.027975678	0.06107412	-0.2906396	-0.03651385	0.2310602	0.1511759	0.052362897	-0.13746925	0.089757144	0.059136376	-0.045776024	0.018438032	0.016117543	0.049683746	0.1341213	-0.14965002	0.005107613	-0.35764447
-0.67361116	0.11964666	0.43301818	-0.8488034	-0.46841836	-2.4101546	-2.1739752	0.563098	-0.76407987	-0.7157627	-0.2893433	0.31444776	0.86595136	0.10065278	0.5282203	-0.6186267	-0.3228273	-0.3174339	-0.20443803	-0.66916585	0.4256313	0.44832763	0.4975821	-0.44700685	0.10730373	-0.94982487	0.22303241	-0.2154663	0.61994433	0.2235048	-1.3199135	0.2430791	0.66896003	-1.0201755	-0.31353623	0.2984351	-0.07080424	0.46491486	-0.39340356	2.9036698


==> freeze-in/caseb/Delta=3/b1.tsv <==
0.24844951927661896	0.4435088038444519	0.2678881585597992	-0.17417365312576294	0.15511983633041382	0.37656596302986145	0.15533903241157532	0.18343977630138397	0.013694318011403084	-0.2916548550128937	0.10987181961536407	0.033105626702308655	-0.07752291113138199	-0.10092882812023163	-0.00035294381086714566	0.192167267203331	0.09538228809833527	0.09437394887208939	-0.6095061302185059	0.23520851135253906	-0.029880793765187263	-0.088030606508255	0.2806045114994049	0.4123515188694	0.34808218479156494	-0.001075522042810917	0.0010310121579095721	-0.00558336079120636	0.48347270488739014	-0.2714582085609436	0.2661453187465668	-1.2211633920669556	0.08696617931127548	-0.36110761761665344	-0.4403674006462097	-0.028392618522047997	0.09968698024749756	0.0958227664232254	0.0066228765062987804	-0.7303004860877991


==> freeze-in/caseb/Delta=3/b2.tsv <==
-0.044499464333057404	0.25516489148139954	-0.007286860607564449	0.036725837737321854	-0.1996675729751587	0.05200807750225067	0.3084111511707306	-0.05741797387599945	0.15847881138324738	-0.04485020041465759	-0.17758695781230927	0.44905006885528564	0.27759701013565063	0.13287849724292755	-0.14291232824325562	0.28084972500801086	-0.0698784813284874	0.14507240056991577	0.1809394359588623	-0.10306460410356522	-0.25628793239593506	0.11874350905418396	0.13207000494003296	0.30779096484184265	-0.09515006840229034	0.04274662584066391	-0.04107234999537468	0.10479375720024109	-0.06618285179138184	-0.03805456683039665	0.0997530147433281	0.051956672221422195	0.09819725900888443	-0.016342397779226303	0.020179500803351402	0.13455578684806824	-0.05494876950979233	0.11676079779863358	0.1341858208179474	-0.18827912211418152


==> freeze-in/caseb/Delta=3/bout.tsv <==
-0.02486739680171013	-0.2539668083190918


==> freeze-in/caseb/Delta=3/mean.tsv <==
-0.6127889810960371	0.6007427348526733	0.8077198890678804	-1.938858774377724	0.4007383096395454


==> freeze-in/caseb/Delta=3/std.tsv <==
0.2308963540397372	0.298242397386149	0.3280942775494435	0.3025020914967285	0.003006408819193659


==> freeze-in/caseb/Delta=3/w1.tsv <==
-0.040519264	-0.06964182	0.1119365
-0.03365636	0.26742384	0.023802072
0.058667593	0.042477686	-0.12059391
-0.16371362	0.014844584	0.49085858
0.1152154	0.025405195	-0.25664228
0.094053544	0.1657615	-0.008152621
0.1470131	-0.013024627	-0.4384677
-0.006067977	0.0020546238	-0.15598696
0.08172186	-0.42573407	0.1974185
-0.2771181	0.28864658	-0.012135827
-0.36327434	0.17803502	-0.0038861171
0.03293119	0.12412901	0.17416266
-0.24647579	-0.2758458	-0.018241553
0.089563355	-0.3603477	0.34773386
-0.26141557	-0.038187463	-0.24062055
0.03593817	0.065881506	0.08997594
0.01648752	0.003606328	-0.06046753
-0.08513369	0.3317371	-0.32020465
-0.28165904	-0.51051325	-0.0054645576
-0.22080593	-0.15008083	-0.008522177
0.21507499	-0.23399192	-0.015057671
0.21050927	-0.494454	-0.03963349
-0.3085551	0.15399975	-0.022584265
0.10661935	0.24928391	0.0047275918
0.04848858	0.16366448	0.033908125
0.25807658	0.040874876	0.23717397
-0.058099806	0.2275037	-0.10821759
0.26518893	0.18459259	-0.3951416
-0.004402767	0.25344947	0.022690238
-0.3153032	0.06985393	-0.00023365759
0.030968038	0.041660186	0.0937559
-0.1207425	-0.62468356	-0.014572168
-0.21466558	-0.2065957	-0.00023139248
-0.15108696	0.28165776	-0.014414351
0.1786979	-0.43686947	-0.038953472
0.0011313737	0.014889237	0.009034979
0.23661129	-0.07007989	-0.007587147
-0.08377254	0.15490289	0.012305274
-0.29023457	-0.20226847	0.43389502
0.12697579	-0.51335543	-0.059089784


==> freeze-in/caseb/Delta=3/w2.tsv <==
-0.17163256	0.47266388	-0.33410186	-0.5750949	0.7489217	0.70108974	-0.0029884418	-0.27589753	0.035862103	0.17040005	-0.7573161	0.9953628	-0.20268734	0.12880188	-0.6141623	0.24827568	-0.17586313	0.12337365	0.25668463	0.43874967	0.21510664	-0.262513	0.539841	-1.1932769	-1.1861932	0.5273806	-0.0047041536	0.0114128925	0.48976487	-21.876387	-0.3868464	-0.9056698	-0.28970304	-22.87138	0.48297194	-6.536749e-05	-0.10521287	0.77951473	-0.0051062945	-0.36228612
0.07216468	-0.25319755	0.22619247	-0.3487299	0.16548285	-0.099567235	0.35985804	0.08242742	-0.047215495	-0.4125269	0.2100605	0.1307753	0.111189745	0.018253079	0.33634385	0.038375024	0.21573618	0.14760578	-0.5103685	0.24008353	0.022908116	-0.16837014	0.16311164	-0.20498215	-0.15840687	-0.04438003	0.03213546	0.32146496	0.14181554	0.20348802	0.0959696	0.8062774	0.1423267	-0.4376001	-0.036282387	-0.021943975	0.116989456	0.019857831	-0.16845496	0.16611198
-0.030015975	-0.0028910665	-0.037949264	0.018735943	0.03132608	-0.07825298	-0.024484288	0.06334866	-0.087842345	-0.10002213	-0.122480005	-0.08289323	-0.022149952	0.0052112546	-0.031506035	-0.010020962	0.055058684	-0.13402787	-0.20653461	-0.24201557	-0.050293747	-0.011253819	-0.048444092	0.0076324227	-0.014605108	0.13326024	0.028146366	-0.079129964	-0.15650818	-0.14885001	-0.14594631	-0.09096034	-0.0039631845	-0.16036965	-0.096860476	0.10286919	-0.017946303	-0.21654339	0.056218512	0.13050662
-0.038838882	0.100218765	0.2592443	-0.10894244	0.00248329	-0.2609062	0.27136743	0.24383728	0.1615333	-0.0006047449	0.076987706	-0.09269366	0.1195592	-0.008197543	0.27320105	-0.020567862	0.029363705	0.12487929	0.08310399	-0.0633304	0.19361605	-0.020467145	-0.07470265	-0.1490299	0.19586304	-0.15816265	0.035672206	0.433434	0.20578824	-0.15450141	0.04067384	-0.5886618	-0.10529965	0.20364298	-0.11879739	-0.099970415	-0.033698704	0.043988284	-0.06367097	0.16512072
-0.17782658	-0.54793125	-0.019132407	-0.3064345	0.49277228	-0.065480605	0.28441003	0.17518803	0.7148026	-0.037009824	-0.95387703	0.036080476	0.071486324	0.28068835	0.07082475	0.5211926	0.16489057	-0.506924	0.9172804	0.29358578	0.19884981	-0.3503327	0.39547527	0.19818553	-0.09067202	-0.07356615	-1.0160038	0.09937207	0.09175644	-1.6944433	0.32427767	-0.6205705	-0.24548325	0.028094495	-0.27963537	0.031249985	-0.16941005	1.907696	-0.19379385	0.121585086
0.13111883	-0.12039132	-0.053678878	0.17880355	0.3206402	0.13921268	-0.1896058	-0.07252913	-0.11724859	-0.24145873	0.17388132	-0.21589485	0.13944139	0.15221067	0.093369864	-0.09521247	-0.24901618	0.011263571	0.38066733	0.85541403	0.21603562	-0.12338542	-0.15859853	0.018003669	0.020199591	0.12194774	-0.13271183	0.014992832	-0.076021	-0.14995241	0.052755803	1.5492581	0.008804965	-0.28584477	0.053868774	0.10372514	-0.053679056	-0.019638171	0.13905643	-0.22028592
0.2032771	-0.188962	0.2782938	0.35499594	0.27277648	0.24811815	-0.010422417	0.06535333	0.03599811	-0.51939434	-0.18248391	-0.10655267	0.24247412	0.2988597	0.15132189	-0.1860734	0.014661163	-0.014013692	-0.3330555	0.41222253	-0.042756557	-0.27272537	0.08556421	0.09632359	-0.12302363	-0.21965182	-0.24577604	-0.1903764	-0.14398324	-0.07741087	0.28610593	1.6897876	0.14499597	-0.11481814	-0.1377885	0.02859073	0.14920872	-0.20760804	0.03426713	-0.76841706
-0.23435853	0.04958103	-0.088267505	-0.22595888	0.2655858	0.28155804	0.05479584	0.0121904155	0.028653217	-0.09985482	-0.081965245	-0.117450975	-0.9214492	0.60665846	-0.006076238	-0.24433316	0.26263666	-0.03224266	1.1248324	-0.0019929276	0.18103632	-0.06782541	0.036641803	0.19252215	0.10010189	-0.12242008	0.12879	0.098284565	0.121363774	0.47274333	-0.0898005	1.0401406	-0.13465273	-0.053889956	-0.03080772	-0.063614935	0.17623603	0.13453244	0.2686013	-0.1718948
0.08356906	-0.0043029794	0.3435716	-0.31802866	0.2194674	-0.114788346	0.49429336	0.17708458	0.07521066	-0.18916938	0.29131293	-0.016760588	0.24914789	-0.20642973	0.2908017	0.20576587	0.33512884	0.36928502	-0.34572986	0.27035633	0.049014725	0.049937427	0.23359472	-0.113961995	-0.06537984	-0.26171532	-0.1105082	0.5213721	0.12974283	-0.03987363	0.0113953715	0.399045	0.2817399	-0.2501063	0.08344281	-0.07272874	0.15693972	-0.05847769	-0.35363978	-0.3055149
-0.030778818	0.031060126	0.12019927	-0.02509495	0.047501206	-0.088814676	0.06786283	-0.08085841	-0.037606746	-0.0071745105	0.014652875	-0.122617066	0.014201636	-0.012385665	-0.16897205	-0.011491147	-0.20272696	0.05875404	0.07963873	-0.008844334	-0.08154401	-0.17858405	-0.14166357	0.071048304	-0.16021866	-0.16364318	0.040278427	-0.21043459	-0.043446828	-0.052684657	-0.2699491	0.058142267	-0.15000954	0.09202363	0.050888475	0.032039773	-0.23323989	-0.058829382	0.06334848	-0.12191355
-0.05188606	-0.20607379	-0.0162804	-0.23926216	0.20643008	-0.1391268	0.20229034	-0.07061722	-0.11557612	0.06578859	-1.0973437	0.09838697	-0.5732419	0.45189068	-0.34913835	-0.079755776	0.042082738	-0.48366928	-0.14717096	0.27185053	-0.054125894	-0.0050304797	0.9503578	0.070174046	0.17549936	0.16603497	0.3117311	0.11072539	-0.06650513	0.8341218	-0.04193207	3.5861773	-0.14194673	-0.14457306	0.80452424	-0.102311976	0.121502206	0.90355265	-0.06318392	0.19348876
0.264006	-0.7932715	0.515756	-0.2800497	-0.24018928	-0.050252054	-0.031831652	0.3709222	0.12850443	-0.25285152	-0.02241881	0.3525406	0.11560243	-0.19402833	0.30617616	0.8293918	0.3010146	0.30373657	0.26544163	0.035079543	-0.97500885	0.06518115	0.19370703	0.035297856	-0.66963685	0.03531762	0.009453118	-0.19336793	-0.48689866	-0.2052724	-0.008967248	-5.2235007	0.14894621	-0.20349933	-0.3951824	-0.054152183	-0.073675945	-0.019593865	0.2387095	-1.0701869
0.42945907	-0.39133272	0.10334476	-0.14961684	0.08970314	-0.3785826	0.091233246	0.25280842	0.21486418	-0.50890386	0.3317137	0.6457628	0.56610507	-0.18651892	0.32393804	0.65885437	-0.011816002	0.04592171	-0.73642427	0.43934804	-0.5328496	-0.39218011	0.4443102	0.13099723	-0.21225674	-0.23122762	-0.045025166	0.1579051	-0.24322088	0.24706662	0.062350925	-5.649122	0.31676826	-0.27396473	-0.36803687	-0.16502613	-0.0568504	-0.07460377	0.001296367	-0.934301
-0.06851269	-0.049481627	-0.062198345	0.06919307	0.13693084	0.35261032	-0.10835317	-0.02720384	-0.16827944	-0.22673918	-0.04389917	-1.1136348	0.43834853	-0.009143454	0.2437726	0.07635891	0.05432645	-0.018654363	0.42112496	0.20857295	0.0864598	0.09400381	-0.19267637	0.07458281	0.09153364	0.48292586	-0.21280715	-0.19513544	-0.03596969	0.5585846	-0.13717315	1.2434763	0.11377402	-0.63612187	-0.06286903	0.121237844	-0.15062226	0.055228256	0.3005251	-0.13473174
0.29620942	-0.0060708784	-0.05199821	0.03838308	0.30374062	0.102887966	-0.15605123	-0.079840936	0.29954273	-0.39473805	0.18364617	-0.23714134	-0.6690761	0.4748849	-0.122773245	-0.25510505	0.06490483	-0.040665306	0.17438757	0.1827194	0.5181787	0.09395422	-0.013383466	0.19967486	-0.21397333	0.23304017	0.20777336	0.07231495	0.13212223	0.25771183	-0.15487877	0.7740116	0.54339623	-1.7961262	-0.22215575	0.04689401	-0.2255609	0.20214596	0.2307355	-0.06847504
-0.34490004	-0.054169673	0.32829618	-0.17899196	-0.18421878	-0.2367269	0.22635524	0.064639874	0.19212891	-0.10282239	0.2633045	0.052034482	-0.13183665	0.0068264757	-0.26862517	0.4049439	0.34006265	-0.21400128	0.07382023	-0.27705395	0.08935983	-0.29141712	0.47929922	-0.9877843	0.0914095	0.5161516	0.04568731	0.26819357	-0.37947583	0.078491196	0.4011822	5.218259	-0.08215418	-0.21915065	0.026484467	0.011785684	-0.0018931606	0.20687032	-0.15490995	0.06777836
0.117402956	0.038040992	-0.03353479	0.31210548	0.1388201	0.3125222	-0.06256539	-0.13195877	0.37859637	0.061603434	0.11716874	0.021648316	0.39943942	0.13747944	-0.17676823	0.08626584	0.051151153	-0.060030706	0.48787123	0.025638418	-0.034856416	-0.14475411	-0.36528274	0.19573416	0.23627238	0.094303235	0.3210439	-0.0464992	0.27528626	0.13653834	0.08448547	0.8494514	0.11010031	-0.054182358	0.264486	-0.03404465	-0.16782917	-0.07271703	0.15055855	0.7980286
-0.14705421	0.05848111	-0.016191816	0.35904932	0.16347045	0.38321206	-0.20491341	-0.00039821278	0.039581273	0.0732736	-0.24407639	-0.041573986	0.28767705	0.09098146	-0.112832114	0.085125625	-0.12355708	-0.23193246	0.20800471	0.49593458	0.14622667	-0.012278271	0.1492609	0.114654265	0.07541994	-0.13289681	-0.18722266	0.028686821	-0.016583055	0.26784113	0.24270634	1.8351012	-0.0004902174	-0.19274849	0.009563371	-0.080855116	-0.3196801	-0.0066327373	0.33190745	-0.00045950842
-0.008470742	-0.7223975	0.60032374	0.12667471	-0.03779185	0.9720476	-0.08554422	-0.056915686	-0.19334048	-0.10362848	-0.03333013	-0.14683254	0.05347415	-0.101352274	-0.14997014	0.30596656	0.00552361	0.12352472	-0.3576769	-0.11840902	-0.47085452	0.2520706	0.88964295	-0.25953758	-0.85182166	0.1750797	0.46718928	-0.0049565183	-1.1461428	-0.23842889	0.683494	-1.2731328	-0.06126197	0.040219534	-0.5100447	0.026434613	0.07048482	0.10971657	0.07582547	0.6766853
-0.072530456	0.14219521	-0.08019393	0.6259722	0.23379768	0.20254424	-0.17651892	-0.21811469	0.26017195	-0.22548363	-0.024709538	-0.18355735	0.020086529	0.08404916	-0.05446411	-0.06975264	-0.04701705	-0.010835875	0.73178697	0.10038808	-0.05881084	0.10041968	0.034670137	0.40341082	-0.14467448	0.2973934	0.16951357	0.02985617	0.112182766	-0.10805279	-0.02949653	1.2954137	0.19460152	-0.23795453	0.93398064	-0.06999315	-0.22008435	-0.013813347	0.46858284	0.1250607
-0.50797623	0.10280404	-0.18839498	-0.17409448	0.16905552	0.023883207	0.05468651	-0.12730767	0.5524384	-0.021970507	-0.07084177	0.36342332	0.41200984	-0.27584383	-0.64399326	-1.1426059	-0.2975078	0.22497953	-0.10552176	0.21868214	0.103382096	0.046535987	-0.65125084	0.09277523	0.06421535	0.76240194	-0.85476625	0.09170285	0.59098047	-0.026026819	-0.5213738	0.66654557	-0.21027152	-0.081937395	0.0017948976	-0.18302894	-0.15083523	1.0617349	-24.184675	0.065828815
0.23243637	0.07545968	0.1861659	0.6250084	0.1285746	0.27123004	-0.21434279	-0.25048634	0.4464272	-0.09189253	0.0439035	0.104303256	0.45702145	0.35681224	-0.008260596	-0.019527402	0.12718196	-0.25023258	0.49517915	0.14340374	-0.16222179	0.01151704	0.13356085	0.08061673	0.15100846	0.4538112	-0.11275473	-0.0525761	0.03874648	-0.22584532	0.21869425	2.2055035	0.04792008	-0.020729369	0.04155833	0.012159149	0.18751825	0.16039713	0.30463326	-0.2190995
0.1996539	0.06550945	0.19081469	-0.32082966	0.1206194	-0.10082867	0.19989417	0.17751142	0.06396157	-0.03878022	-0.0752973	0.13618064	0.6254115	0.33529037	0.19530371	0.13157888	0.014811319	0.29263276	-1.344983	-0.007378047	0.20281695	-0.26341638	-0.029727673	-0.24521346	0.021982009	0.32285872	0.08305064	0.07625324	-0.07423694	-0.016151363	0.027777554	2.571209	0.17250313	-0.0911474	0.21017496	-0.05485573	-0.03570923	0.08103525	-0.08270789	-0.04369029
0.22163539	-1.1744919	0.26031363	0.08903806	0.03396735	-0.29736328	-0.088067934	0.16308333	-0.21046725	1.0836377	-0.26325336	0.18964803	-0.081245095	-0.33895174	-0.20393103	0.44552967	0.25411773	0.29715958	0.3922248	0.39619082	-0.20779444	-0.35935032	-0.17514943	-0.064341456	-0.06732238	0.12139939	0.6059206	-0.16102788	-0.29051188	-0.17243618	0.5611671	-1.9391577	-0.04988945	0.06331378	-0.26461843	0.002721887	0.5305816	-0.21913016	0.009429981	-0.026400251
0.10553726	0.35825497	-0.081151	-0.14639427	0.08847594	-0.15249534	0.3699255	0.04306133	0.10133598	-0.17262357	0.20342523	-0.10300491	0.0509325	0.103540815	0.32111633	-0.2449581	0.024343777	0.13833533	-0.14335397	-0.20761195	0.008814922	-0.005587266	0.021709027	-0.14566085	0.13894546	0.10953932	-0.061097614	0.41239282	0.1879004	-0.28755882	-0.2351783	1.1129938	0.037862156	-0.2790221	-0.09655371	0.009324421	0.10516959	-0.09283647	0.06800095	0.814229
-0.062346324	0.21071835	0.067071654	-0.055179745	0.07498442	0.011907235	0.5032178	0.21198753	0.29302526	0.29584345	0.19457953	-0.14747049	-0.02704221	0.043905567	0.13669334	-0.28432664	0.124427766	0.20194566	-0.005834962	-0.015357988	0.18573634	0.1613591	0.15734905	-0.11945483	0.0959183	-0.07127461	0.08342652	0.40176323	0.13974845	-0.05856323	-0.15981598	-0.22192764	-0.12376752	-0.061380945	-0.013169299	0.02840498	0.057018142	0.08347731	-0.2258537	0.053385593
-0.05946897	0.042363092	0.096488506	0.03232691	-0.107564084	0.08064065	-0.093612604	-0.019956313	0.05029544	-0.14403822	-0.074117064	-0.16508928	-0.1545431	-0.09761576	-0.022996495	0.04241142	-0.114139326	0.019451566	0.22964379	-0.25194278	-0.010204135	0.04870775	0.036176223	-0.0176205	-0.20263484	-0.08789517	-0.07994699	-0.05279986	-0.24122575	-0.06767956	0.0011933572	-0.02606452	0.0063898643	-0.042862922	0.10062255	-0.0864761	-0.15220459	0.0466582	-0.017309142	-0.16253635
0.104359895	-0.020830398	-0.05175884	0.6097027	0.26835215	0.37940973	-0.29173517	-0.23242368	0.20722531	0.2595616	-0.21868964	0.17612045	0.35829058	0.5514869	-0.14003298	0.11387901	-0.11645043	-0.09323066	0.59841615	0.28891012	-0.01240593	0.25795946	-0.07461371	0.38564345	0.16864242	0.038581636	-0.04173628	-0.080749996	0.057456397	-0.53697276	0.09197545	2.0348234	0.65162534	0.43107355	0.022901667	0.3702156	-0.17624651	0.07016603	0.4650394	-0.13048041
-0.09706219	-0.19909213	0.03552757	-0.4613102	0.45066366	0.30696467	0.1141679	0.23915572	0.031199358	-0.63086474	-0.18053095	0.34603983	-0.31948286	0.104515	-0.22142026	0.15099403	0.18847242	-0.2521482	-0.0042783776	0.18182361	0.09012701	0.27985877	-0.08288251	0.46971983	0.20636287	-0.03702412	-0.73766154	-0.0070554987	0.254665	0.8619536	0.017151738	5.5266857	0.14349356	0.9249709	-0.083356105	-0.03197943	-0.06126241	-0.16785218	-0.000110232875	0.11847252
-0.037694525	0.07524947	-0.088730134	0.3662549	0.19380134	0.117076665	-0.01409873	-0.3836486	0.3403064	-0.048061322	-0.09580646	0.10273337	0.13010217	0.4980415	-0.035286307	-0.0936006	0.0584979	-0.1517419	-0.0039285356	0.20915599	0.009161503	0.08678727	-0.042204686	0.20067897	0.16583675	0.23961091	0.046530347	-0.023248019	0.11254612	0.020924704	-0.25956234	1.6681551	0.14839786	-0.28149793	-0.0728861	0.01004312	0.0027393661	0.31318045	0.5024929	-0.031509474
0.017145079	-0.016560368	0.22639999	0.504731	0.28191295	0.16700397	-0.16064686	-0.2016258	0.16858274	0.24954286	-0.15015483	0.11315953	-0.416889	0.30129948	-0.08524279	-0.012664046	0.018196868	0.17731087	1.0912316	0.08721166	-0.065211184	0.16123737	-0.08434294	0.23955385	-0.10682588	0.3820729	0.025373008	-0.22372872	0.12702185	-0.08523673	-0.0843611	1.8988557	0.002828178	-0.09639474	0.07799649	0.072342396	-0.018620381	0.035738084	0.27645534	-0.27389687
-0.10263981	0.34726033	-0.153345	-0.21734846	0.14245085	-0.08297649	0.23769677	0.27592722	0.29865617	0.013227239	0.19431645	-0.10954579	0.12128567	0.041133378	0.099782586	-0.032039754	0.12382948	0.44606057	0.0729241	-0.33311555	-0.118754685	-0.024316529	0.1257442	-0.16673377	0.004642368	-0.15103406	-0.08593086	0.4374876	0.084532335	-0.18899012	-0.028943563	-0.11914873	-0.11037241	-0.059341025	-0.056182597	0.06277379	0.2576267	-0.028030021	-0.02170448	0.06580792
0.196018	0.17435864	0.17463596	-0.15388623	-0.023489533	-0.11682294	-0.16078629	0.27276158	-0.32264432	-0.009651234	0.59337354	0.17738935	0.7226482	0.11191519	0.11307461	0.5963273	0.12030214	-0.036485568	-2.6306312	0.042955898	0.30150342	-0.03577341	0.2907186	0.112925425	0.21934399	-0.10405653	0.16316374	-0.110184506	0.14202827	-0.12092139	0.23727736	7.0681157	0.115946576	0.1431078	0.29510838	0.022508927	0.51829267	0.3155431	0.029365586	0.049999747
0.016988587	-0.011423258	-0.13390754	-0.07058953	-0.11280418	-0.11895861	-0.122276515	0.050600547	0.09251415	-0.02841426	-0.15411587	-0.0042577693	0.02347837	-0.128738	-0.050117467	0.1530045	-0.1938623	0.0455837	-0.022528207	0.055659063	-0.020604962	-0.09490617	0.004164905	-0.0038233635	0.014403576	0.0065522147	0.088721246	-0.011471331	-0.050088003	0.08079231	0.029876962	0.04547028	-0.13459659	-0.07901429	0.052472033	0.02199116	-0.04299406	-0.16481002	-0.025630627	-0.10728309
1.5850432	-0.8139813	0.7983712	0.5246887	-0.49677	-0.8669954	-0.059216004	-0.09259521	0.21453923	-0.116099074	0.29438213	-0.2151097	-0.39005795	-0.8831528	0.3029282	0.459365	0.13142055	0.9777636	0.13429634	-0.12051454	0.21588229	-0.16363207	0.2540719	1.138481	-0.5811911	-0.012255195	-0.25521207	-0.03536869	-1.4861274	0.017091108	0.8193553	-0.9317945	-0.20661859	-0.037614144	-0.3689056	0.017787227	-0.015303489	-0.6328198	-0.11938187	-0.41940632
0.19218197	-0.19898966	0.093504116	0.39160395	0.16904266	0.037183784	-0.19079897	0.008351564	0.24741623	-0.097727545	-0.060095195	0.024862377	0.18816774	0.19711135	0.16343728	0.044759464	0.029967582	-0.21484266	-0.041246604	-0.0074677854	0.0039239423	-0.13434952	-0.06081368	0.24160501	0.089587614	0.26681155	0.17570417	0.034457956	0.023060583	0.28575954	0.05798962	2.2578378	0.17109059	-0.06263024	0.057080347	0.097749054	-0.076716684	-0.20456979	0.45496798	-0.47380403
0.116792016	0.08847571	-0.008055946	0.14024788	0.017861342	-0.15303156	0.21532889	0.02130453	-0.34346178	0.22969858	0.6152195	-0.23590434	0.6359257	-0.033372924	0.20087448	0.3211188	0.028012305	0.06592066	0.00922164	-0.070776224	0.044899773	0.38362974	-0.42689458	-0.31329864	-0.077099316	0.26956463	0.146934	0.13704892	0.1645078	-0.60252535	0.05258981	-0.38237742	0.4652873	-0.066112764	0.14104548	-0.112982616	0.0610858	0.29663634	-0.41029444	-0.08074647
0.043964863	0.071264125	0.13005646	-0.16038361	0.39856148	-0.12811145	0.42686975	0.29773074	0.13525982	-0.09497196	0.33055353	0.06415276	-0.01538067	0.041239187	0.15577473	-0.052893292	0.1252284	0.35403666	0.09796352	-0.13743262	-0.12689257	0.026222572	0.080612816	-0.48753595	0.11629991	0.04539422	0.0555074	0.3477291	0.20088598	-0.0906611	-0.11840174	0.0025478913	0.018016394	-0.17551845	0.043668155	0.040578596	0.30564463	0.07261004	-0.19351667	-0.080397524
-0.04865911	0.08725094	0.057672877	-0.2764771	0.14965095	-0.13667685	0.74928147	0.37634152	-0.03767829	0.14507033	0.09768237	-0.13221872	0.013303	0.0021481444	0.22285083	0.01805222	0.17645521	0.36439967	0.06383166	0.10225392	-0.039054982	-0.01919383	-0.0067528733	-0.3101027	0.082413755	0.035305157	0.1452333	0.7022448	0.19692506	0.00045571255	-0.031361673	-0.04824537	0.035234228	-0.052468505	-0.0034944657	0.07453374	0.13805093	0.034059126	-0.0669782	0.0064281197
-0.21352977	0.058653016	-0.09204906	-0.03469158	0.21663192	0.12271148	-0.017424107	0.047305074	0.5811817	0.43743753	-0.12930162	-0.75044835	0.4201479	0.04566693	0.13322541	0.39406398	-0.02229252	-0.11205483	1.8782742	0.11401382	0.2355961	0.19015963	-0.050701357	0.2673857	0.107712604	0.3613197	0.29717174	-0.07555202	-0.0030046513	-0.49442577	-0.31515375	0.36725166	-0.3839161	-0.2332569	-0.22553137	-0.057004027	-0.28049397	0.2488939	0.52308005	-0.0059737107


==> freeze-in/caseb/Delta=3/wout.tsv <==
0.058178045	0.07096139	-0.027784146	0.1170029	-0.018111836	-0.106253974	-0.00791596	-0.062498834	0.1527008	-0.07908303	0.20094733	-0.007339918	0.080574416	-0.014742248	-0.01551846	0.19916572	0.003291539	-0.081700794	-0.22162567	-0.07827005	-0.12315285	-0.20059176	-0.023724062	0.13601805	0.057465658	0.23144309	0.17276458	-0.24206294	0.08255764	-0.09514661	-0.10353679	0.1284343	-0.09824048	0.037384283	-0.07710531	-0.095613025	0.061788775	0.18343264	0.27028725	-0.01975328
-2.5561616	-0.35963738	0.032052852	0.18038876	1.1109318	-0.12890753	-0.49733847	0.22644435	-0.4302041	-0.096790895	-0.11074674	-0.6888722	-0.7967098	-0.34937146	0.40712655	-1.5350442	0.7164031	-0.29106355	-1.6189746	0.4193058	-1.2709572	-0.13723183	-0.42328888	-2.07507	0.23199224	0.33557928	-0.137501	-0.42736053	0.83738136	0.1438147	-0.38991684	0.10459309	0.88869566	0.031029966	-2.9188497	-0.010694455	0.47086534	0.0101113655	-0.049997132	0.44546595

